Decoder Model Compatibility Provides Information beyond the Logical Gap under Drifting and Correlated Quantum Noise

Quantum error-correcting decoders provide both corrections and confidence estimates for the logical-error risk of individual measurement records. Such confidence can guide postselection, but it depends on the accuracy of the decoder noise model. When the physical device drifts away from that model, confidence measures such as the logical gap can become miscalibrated. We show that this mismatch can itself provide useful information. On IBM quantum hardware, syndrome statistics drift across consecutive acquisition windows, and the resulting detector histories differ substantially from those predicted by the stationary detector error model used for decoding. We observe a similar hardware-model mismatch in independent Google surface-code memory data. We exploit this effect by assigning additional rejection weight to detector histories that are unlikely under the assumed model. For minimum-weight perfect matching (MWPM), the minimum weight $W$ provides an inexpensive proxy for syndrome surprisal. On held-out IBM repetition-code memories, likelihood-aware postselection reduces the retained logical-error probability (LEP) by $10.6\%$ at $d=7$ and $28.8\%$ at $d=9$, both at $15\%$ rejection. On Google ten-round $d=5$ XZZX surface-code memory data, it reduces retained LEP by $75.4\%$ at $90\%$ rejection. Applied to Google's magic-state cultivation experiment with the Tesseract decoder, it reduces tomography infidelity by $34.7\%$ with $30\%$ additional grafting-stage rejection, or increases accepted yield by $30.4\%$ at a target fidelity of $97.0\%$. Burst-noise simulations show that the advantage persists as code distance and syndrome-extraction volume increase. The method reuses quantities already produced during logical-gap decoding and requires only an additional fitting step.

==> source_data/burst_h2_full_fixed_alpha_0025_validation.csv <==
distance,burst_multiplier,rejected_percent,alpha,diagnostic_shots,gap_lep,gap_weight_lep,improvement_percent,ci_low,ci_high,gap_retained_errors,gap_weight_retained_errors,statistically_resolved,gap_hot_shots_remaining_percent,gap_weight_hot_shots_remaining_percent
7,2.0,0.0,0.025,8000000,0.02321675,0.02321675,0.0,0.0,0.0,185734,185734,1,100.0,100.0
7,2.0,1.0,0.025,8000000,0.018806439393939393,0.01883712121212121,-0.16314527986465202,-0.3190541609762861,-0.008013109617683903,148947,149190,1,95.01475,93.354125
7,2.0,2.0,0.025,8000000,0.015128061224489796,0.015150255102040816,-0.14670668780141993,-0.3527638291289776,0.055264724067367446,118604,118778,1,90.072125,88.110125
7,2.0,3.0,0.025,8000000,0.01213917525773196,0.012126675257731959,0.10297239915074605,-0.1218263423225003,0.3347305298081766,94200,94103,1,85.419125,83.34375
7,2.0,4.0,0.025,8000000,0.009771484375,0.009683723958333333,0.8981277899926786,0.6555470535491952,1.1472778414007248,75045,74371,1,80.914625,78.947875
7,2.0,5.0,0.025,8000000,0.00790421052631579,0.007766052631578947,1.7479025169796312,1.47671189340082,2.0351303771165092,60072,59022,1,76.709375,74.718625
7,2.0,6.0,0.025,8000000,0.006423404255319149,0.006274734042553192,2.3145081152699607,2.0112545566010605,2.613090801953286,48304,47186,1,72.67,70.84
7,2.0,7.0,0.025,8000000,0.005281586021505376,0.005116935483870968,3.1174449675531135,2.785050177365329,3.4421638880016103,39295,38070,1,68.961875,67.126
7,2.0,8.0,0.025,8000000,0.0043375,0.004215489130434783,2.8129307104372847,2.456163686060542,3.1661200974678017,31924,31026,1,65.413875,63.6805
7,2.0,9.0,0.025,8000000,0.003597252747252747,0.003475686813186813,3.3794104169848795,2.983256086945848,3.7405068087360474,26188,25303,1,62.137,60.418625
7,2.0,10.0,0.025,8000000,0.003003888888888889,0.0029097222222222224,3.1348252265581578,2.7248767174492667,3.535476719339726,21628,20950,1,58.946,57.34275
7,2.0,11.0,0.025,8000000,0.002535252808988764,0.002446769662921348,3.4901113511716852,3.0524480953294684,3.9249526932337817,18051,17421,1,56.068125,54.519875
7,2.0,12.0,0.025,8000000,0.0021443181818181817,0.0020596590909090907,3.948065712771598,3.4745865045845887,4.433600292030042,15096,14500,1,53.311,51.7635
7,2.0,13.0,0.025,8000000,0.0018285919540229885,0.0017451149425287357,4.565097823524786,4.045398460705007,5.057253736112196,12727,12146,1,50.62075,49.205625
7,2.0,14.0,0.025,8000000,0.0015593023255813954,0.0014875,4.604772557792691,4.053756204384817,5.152494115287385,10728,10234,1,48.1565,46.770125
7,2.0,15.0,0.025,8000000,0.0013408823529411766,0.0012866176470588235,4.0469401184470355,3.423225176563365,4.635360983997717,9118,8749,1,45.8245,44.469875
7,2.0,16.0,0.025,8000000,0.0011544642857142858,0.0011072916666666666,4.086104666151083,3.4287284508884563,4.68669736547754,7758,7441,1,43.53575,42.24975
7,2.0,17.0,0.025,8000000,0.0009990963855421686,0.0009516566265060241,4.7482665058788,4.070986554035001,5.430442397427195,6634,6319,1,41.41775,40.2095
7,2.0,18.0,0.025,8000000,0.000858079268292683,0.0008166158536585366,4.8321193817729675,4.079079570231477,5.510835259787376,5629,5357,1,39.43,38.224375
7,2.0,19.0,0.025,8000000,0.0007430555555555555,0.0007112654320987654,4.278296988577361,3.5743751676236695,5.061864321722171,4815,4609,1,37.487,36.335625
7,2.0,20.0,0.025,8000000,0.0006490625,0.00061796875,4.790563312469906,3.9525049873342186,5.658205751345646,4154,3955,1,35.63825,34.582375
7,2.0,21.0,0.025,8000000,0.0005634493670886076,0.0005356012658227848,4.942431901151362,3.9830511443896883,5.898235536267305,3561,3385,1,33.964,32.904875
7,2.0,22.0,0.025,8000000,0.0004926282051282052,0.00046778846153846154,5.04229017566689,4.083548887160302,6.0283952494308615,3074,2919,1,32.34,31.298125
7,2.0,23.0,0.025,8000000,0.00043084415584415583,0.00040876623376623377,5.124340617935188,4.061653830274124,6.207348505653597,2654,2518,1,30.710375,29.743
7,2.0,24.0,0.025,8000000,0.0003763157894736842,0.0003606907894736842,4.152097902097892,3.036308854880516,5.291316818221592,2288,2193,1,29.211625,28.287
7,2.0,25.0,0.025,8000000,0.0003336666666666667,0.0003133333333333333,6.093906093906101,4.839259177864094,7.301478348600142,2002,1880,1,27.796625,26.91675
7,2.0,26.0,0.025,8000000,0.00029070945945945946,0.00027702702702702705,4.706565950029047,3.535369468190861,6.011850804666117,1721,1640,1,26.47775,25.602125
7,2.0,27.0,0.025,8000000,0.00025770547945205477,0.00024383561643835617,5.382059800664441,3.996140110189089,6.8345885286949235,1505,1424,1,25.181375,24.305625
7,2.0,28.0,0.025,8000000,0.000221875,0.00021423611111111112,3.442879499217531,1.8755509416033402,5.05700622414948,1278,1234,1,23.88675,23.059875
7,2.0,29.0,0.025,8000000,0.00019683098591549296,0.00018802816901408452,4.472271914132376,2.94043740439288,6.0310088290891475,1118,1068,1,22.69725,21.912875
7,2.0,30.0,0.025,8000000,0.00017553571428571428,0.00016482142857142856,6.103763987792475,4.279628120774497,7.863360606026873,983,923,1,21.571375,20.844875
11,2.0,0.0,0.025,16000000,0.024377125,0.024377125,0.0,0.0,0.0,390034,390034,1,100.0,100.0
11,2.0,1.0,0.025,16000000,0.019904040404040403,0.019929419191919193,-0.12750570921086835,-0.2240903159374495,-0.03357217454102142,315280,315682,1,92.547625,90.805875
11,2.0,2.0,0.025,16000000,0.015975510204081632,0.01599266581632653,-0.10738694430250707,-0.25544884143297153,0.04055968928207807,250496,250765,1,85.181375,82.455375
11,2.0,3.0,0.025,16000000,0.012622036082474227,0.012624484536082474,-0.019398245990173674,-0.21875300406364626,0.16278980685363156,195894,195932,1,78.0421875,74.70625
11,2.0,4.0,0.025,16000000,0.009863151041666667,0.009814127604166667,0.4970362645051444,0.2589578311752212,0.7154388477276707,151498,150745,1,71.152125,67.5408125
11,2.0,5.0,0.025,16000000,0.00760875,0.007503223684210527,1.3869073867517456,1.1103749171829012,1.6617020441387973,115653,114049,1,64.5986875,60.9774375
11,2.0,6.0,0.025,16000000,0.00582406914893617,0.005641090425531915,3.141767700984084,2.841139956972715,3.4589838312148555,87594,84842,1,58.455125,54.9374375
11,2.0,7.0,0.025,16000000,0.004432862903225807,0.0042084005376344085,5.063598186807364,4.7254088071508695,5.414391502184363,65961,62621,1,52.7205625,49.4244375
11,2.0,8.0,0.025,16000000,0.003371875,0.0031440896739130435,6.755449893218354,6.3532797465573205,7.1543139481003015,49634,46281,1,47.4571875,44.3495
11,2.0,9.0,0.025,16000000,0.002563804945054945,0.0023631868131868132,7.825015403573632,7.405305325051315,8.253810266813257,37329,34408,1,42.615125,39.7461875
11,2.0,10.0,0.025,16000000,0.00195625,0.0017915277777777777,8.42030528931488,7.919353518808539,8.87373318595944,28170,25798,1,38.228125,35.59075
11,2.0,11.0,0.025,16000000,0.0015041432584269663,0.0013651685393258426,9.239460292263887,8.689712007208504,9.763309970782611,21419,19440,1,34.263625,31.8359375
11,2.0,12.0,0.025,16000000,0.001159375,0.0010493607954545454,9.489095809850536,8.866827128667133,10.094277698252323,16324,14775,1,30.68225,28.4946875
11,2.0,13.0,0.025,16000000,0.0009020114942528735,0.000810919540229885,10.098757566103854,9.39538159083855,10.816620290793104,12556,11288,1,27.5011875,25.469
11,2.0,14.0,0.025,16000000,0.0006997093023255814,0.0006300872093023256,9.950145409223104,9.1711794971409,10.707635832383428,9628,8670,1,24.622,22.7865
11,2.0,15.0,0.025,16000000,0.0005566911764705883,0.0005011029411764705,9.985470875709956,9.184124321155526,10.877983558266019,7571,6815,1,22.053375,20.39675
11,2.0,16.0,0.025,16000000,0.0004424107142857143,0.00040014880952380955,9.552640430541539,8.632137893613848,10.437743998911744,5946,5378,1,19.764875,18.2695
11,2.0,17.0,0.025,16000000,0.00035579819277108436,0.00032326807228915663,9.142857142857148,8.117488431777439,10.15568176138885,4725,4293,1,17.7309375,16.4045625
11,2.0,18.0,0.025,16000000,0.00028902439024390244,0.0002631859756097561,8.939873417721515,7.813309298992068,10.08144207722776,3792,3453,1,15.9420625,14.7043125
11,2.0,19.0,0.025,16000000,0.0002341820987654321,0.0002138888888888889,8.665568369028005,7.421381613427132,9.898728339357879,3035,2772,1,14.3050625,13.202875
11,2.0,20.0,0.025,16000000,0.000191640625,0.000173515625,9.457806767223804,8.045680604394502,10.847161748017147,2453,2221,1,12.8550625,11.8768125
11,2.0,21.0,0.025,16000000,0.0001579113924050633,0.00014177215189873418,10.220440881763535,8.70732099182732,11.746268785011567,1996,1792,1,11.587875,10.6885625
11,2.0,22.0,0.025,16000000,0.00013076923076923077,0.00011899038461538461,9.007352941176476,7.395933390480724,10.736372813197962,1632,1485,1,10.4320625,9.6148125
11,2.0,23.0,0.025,16000000,0.00010941558441558442,0.00010089285714285715,7.789317507418393,5.985197896772172,9.481696931189278,1348,1243,1,9.4059375,8.6700625
11,2.0,24.0,0.025,16000000,9.120065789473684e-05,8.462171052631579e-05,7.213706041478804,5.472403194380908,9.076295093343946,1109,1029,1,8.4915625,7.8266875
11,2.0,25.0,0.025,16000000,7.725e-05,7.208333333333333e-05,6.688241639697949,4.833430830500265,8.650985329207534,927,865,1,7.6729375,7.06425
11,2.0,26.0,0.025,16000000,6.782094594594595e-05,6.275337837837838e-05,7.471980074719801,5.333309152193529,9.68523272278905,803,743,1,6.927625,6.373625
11,2.0,27.0,0.025,16000000,5.881849315068493e-05,5.530821917808219e-05,5.967976710334791,3.790448072341596,8.272843856233454,687,646,1,6.26225,5.7749375
11,2.0,28.0,0.025,16000000,5.173611111111111e-05,4.861111111111111e-05,6.040268456375842,3.7447309635374935,8.447087127271997,596,560,1,5.67475,5.2175625
11,2.0,29.0,0.025,16000000,4.436619718309859e-05,4.1901408450704226e-05,5.555555555555559,3.1927607822570288,8.025597748221278,504,476,1,5.132875,4.721625
11,2.0,30.0,0.025,16000000,3.892857142857143e-05,3.669642857142857e-05,5.733944954128443,3.0562279511533497,8.536702602740984,436,411,1,4.6480625,4.2669375
15,2.0,0.0,0.025,80000000,0.0287222625,0.0287222625,0.0,0.0,0.0,2297781,2297781,1,100.0,100.0
15,2.0,1.0,0.025,80000000,0.024147411616161615,0.024146969696969698,0.0018300892822052364,-0.02426066223744194,0.028969966105871672,1912475,1912440,1,91.04025,90.126675
15,2.0,2.0,0.025,80000000,0.019903354591836734,0.01987752551020408,0.12977250399411172,0.08701014327204047,0.17181868916240206,1560423,1558398,1,82.1431625,80.438825
15,2.0,3.0,0.025,80000000,0.016024755154639175,0.015975154639175256,0.30952432648906364,0.24850822344100645,0.3694658319787208,1243521,1239672,1,73.352825,70.937375
15,2.0,4.0,0.025,80000000,0.012567669270833333,0.012475065104166667,0.7368443954964595,0.6565407791847513,0.8136971441609703,965197,958085,1,64.7361,61.6781375
15,2.0,5.0,0.025,80000000,0.009542447368421053,0.00941725,1.3120048095352368,1.2001145983903496,1.4197150519453194,725226,715711,1,56.3571625,52.74545
15,2.0,6.0,0.025,80000000,0.007000970744680851,0.00684751329787234,2.19194526594907,2.0532582046728196,2.335922085207524,526473,514933,1,48.3153375,44.28915
15,2.0,7.0,0.025,80000000,0.0049506317204301075,0.0047745967741935486,3.5558077469205323,3.372879519970008,3.7421194685733052,368327,355230,1,40.7058875,36.4819
15,2.0,8.0,0.025,80000000,0.003373125,0.0031660054347826087,6.140287277150746,5.910094827477246,6.367736021993868,248262,233018,1,33.6708625,29.5007125
15,2.0,9.0,0.025,80000000,0.00222592032967033,0.001989368131868132,10.627163724104738,10.356912805282297,10.91289641535643,162047,144826,1,27.3461375,23.498425
15,2.0,10.0,0.025,80000000,0.001427013888888889,0.001197,16.118545914643054,15.789380332586944,16.45533821477254,102745,86184,1,21.8193,18.4962125
15,2.0,11.0,0.025,80000000,0.0008981320224719101,0.0007296910112359551,18.75459364786464,18.341428709848916,19.147129410478744,63947,51954,1,17.17745,14.412075
15,2.0,12.0,0.025,80000000,0.0005628977272727273,0.0004528693181818182,19.546785101443426,19.061517465769636,20.022036416820995,39628,31882,1,13.3934625,11.1633125
15,2.0,13.0,0.025,80000000,0.000357801724137931,0.0002870689655172414,19.76870256595591,19.164033744640854,20.368095286795505,24903,19980,1,10.4050375,8.6407625
15,2.0,14.0,0.025,80000000,0.0002304796511627907,0.00018777616279069768,18.528094847701325,17.751775365417252,19.242611448214433,15857,12919,1,8.08675,6.7132125
15,2.0,15.0,0.025,80000000,0.00015380882352941175,0.00012726470588235293,17.25786404053925,16.427422874665385,18.13585263868617,10459,8654,1,6.3095,5.252525
15,2.0,16.0,0.025,80000000,0.00010535714285714285,8.75e-05,16.94915254237288,15.887850535906177,17.95195598692198,7080,5880,1,4.9544,4.12765
15,2.0,17.0,0.025,80000000,7.406626506024096e-05,6.283132530120482e-05,15.168767791785275,14.004322379387753,16.31573673368618,4918,4172,1,3.914175,3.2754625
15,2.0,18.0,0.025,80000000,5.333841463414634e-05,4.736280487804878e-05,11.203200914547024,9.825181203465627,12.550369458923688,3499,3107,1,3.120075,2.6155375
15,2.0,19.0,0.025,80000000,4.00462962962963e-05,3.566358024691358e-05,10.944123314065514,9.259642469352766,12.465406968888283,2595,2311,1,2.5004875,2.1051625
15,2.0,20.0,0.025,80000000,3.04375e-05,2.71875e-05,10.677618069815198,8.950322978163532,12.394845343923071,1948,1740,1,2.019775,1.7049625
15,2.0,21.0,0.025,80000000,2.3037974683544303e-05,2.1044303797468353e-05,8.653846153846159,6.797260310337365,10.605903934816315,1456,1330,1,1.641225,1.3907
15,2.0,22.0,0.025,80000000,1.8349358974358973e-05,1.6842948717948716e-05,8.209606986899566,6.0610580517883115,10.239814359007669,1145,1051,1,1.343375,1.141125
15,2.0,23.0,0.025,80000000,1.4805194805194806e-05,1.375e-05,7.1271929824561395,5.145757176578,9.216950021751552,912,847,1,1.1035625,0.937875
15,2.0,24.0,0.025,80000000,1.2154605263157894e-05,1.1118421052631579e-05,8.525033829499321,6.0037249143614435,11.080117309988808,739,676,1,0.9097625,0.7762875
15,2.0,25.0,0.025,80000000,9.7e-06,9.366666666666666e-06,3.4364261168384957,0.3546147859929063,6.3137428353226355,582,562,1,0.7542,0.6446375
15,2.0,26.0,0.025,80000000,8.260135135135135e-06,7.787162162162162e-06,5.725971370143144,3.0653209607915812,8.533981222328839,489,461,1,0.6283,0.53945
15,2.0,27.0,0.025,80000000,7.0719178082191785e-06,6.678082191780822e-06,5.569007263922522,2.421845808316826,8.592659481306093,413,390,1,0.527075,0.4523625
15,2.0,28.0,0.025,80000000,5.902777777777778e-06,5.711805555555555e-06,3.2352941176470593,-0.3233043943572155,6.845073258261469,340,329,1,0.4424125,0.3796125
15,2.0,29.0,0.025,80000000,4.964788732394366e-06,4.806338028169014e-06,3.191489361702134,-0.377560136484807,6.712234261435114,282,273,1,0.371975,0.3196375
15,2.0,30.0,0.025,80000000,4.321428571428572e-06,4.142857142857143e-06,4.132231404958691,0.7684212854536827,7.84317934802645,242,232,1,0.313375,0.269075


==> source_data/burst_h2_full_fixed_alpha_005.csv <==
distance,burst_multiplier,rejected_percent,alpha,diagnostic_shots,gap_lep,gap_weight_lep,improvement_percent,ci_low,ci_high,gap_retained_errors,gap_weight_retained_errors,statistically_resolved,gap_hot_shots_remaining_percent,gap_weight_hot_shots_remaining_percent
7,2.0,0.0,0.05,8000000,0.02321675,0.02321675,0.0,0.0,0.0,185734,185734,1,100.0,100.0
7,2.0,1.0,0.05,8000000,0.018806439393939393,0.01886691919191919,-0.32159090146159913,-0.5101778993936024,-0.14591465519973845,148947,149426,1,95.01475,92.69575
7,2.0,2.0,0.05,8000000,0.015128061224489796,0.015255994897959183,-0.845671309567965,-1.0980663581141448,-0.6074666196306155,118604,119607,1,90.072125,86.92375
7,2.0,3.0,0.05,8000000,0.01213917525773196,0.01231520618556701,-1.4501061571125198,-1.7582080895012793,-1.1352682299527863,94200,95566,1,85.419125,81.75475
7,2.0,4.0,0.05,8000000,0.009771484375,0.009898828125,-1.3032180691585034,-1.6642062525723027,-0.9456571377484227,75045,76023,1,80.914625,77.18425
7,2.0,5.0,0.05,8000000,0.00790421052631579,0.00794,-0.45278998535089954,-0.8300770615084745,-0.036563449707665195,60072,60344,1,76.709375,72.946125
7,2.0,6.0,0.05,8000000,0.006423404255319149,0.006376196808510638,0.7349287843656869,0.28658758756160774,1.167193255506643,48304,47949,1,72.67,69.08075
7,2.0,7.0,0.05,8000000,0.005281586021505376,0.005146102150537634,2.5652118590151427,2.0893728356080765,3.0291235549183315,39295,38287,1,68.961875,65.44525
7,2.0,8.0,0.05,8000000,0.0043375,0.004175679347826087,3.7307354968049102,3.235953639355493,4.231057729202948,31924,30733,1,65.413875,62.058
7,2.0,9.0,0.05,8000000,0.003597252747252747,0.003428021978021978,4.704444783870473,4.164977320429731,5.235765066242789,26188,24956,1,62.137,58.817875
7,2.0,10.0,0.05,8000000,0.003003888888888889,0.002853333333333333,5.012021453671172,4.432825023606126,5.593403237752536,21628,20544,1,58.946,55.8515
7,2.0,11.0,0.05,8000000,0.002535252808988764,0.0023907303370786516,5.700515206913744,5.084184809519338,6.308229859287877,18051,17022,1,56.068125,53.04
7,2.0,12.0,0.05,8000000,0.0021443181818181817,0.002016619318181818,5.955219925808164,5.298795784504685,6.640558010874322,15096,14197,1,53.311,50.3655
7,2.0,13.0,0.05,8000000,0.0018285919540229885,0.0016989942528735631,7.087294727744171,6.343163989113962,7.81021433154375,12727,11825,1,50.62075,47.832375
7,2.0,14.0,0.05,8000000,0.0015593023255813954,0.0014511627906976744,6.935123042505597,6.169379246539548,7.70384739080724,10728,9984,1,48.1565,45.444625
7,2.0,15.0,0.05,8000000,0.0013408823529411766,0.0012411764705882353,7.4358411932441335,6.605533167199356,8.236097981304445,9118,8440,1,45.8245,43.159125
7,2.0,16.0,0.05,8000000,0.0011544642857142858,0.0010720238095238096,7.1410157257025,6.254867155028801,8.025125068738838,7758,7204,1,43.53575,41.044125
7,2.0,17.0,0.05,8000000,0.0009990963855421686,0.0009171686746987952,8.200180886343073,7.1649075266363615,9.173637472324822,6634,6090,1,41.41775,39.016875
7,2.0,18.0,0.05,8000000,0.000858079268292683,0.0007873475609756098,8.243027180671522,7.22051747589099,9.271221939170998,5629,5165,1,39.43,37.087
7,2.0,19.0,0.05,8000000,0.0007430555555555555,0.0006836419753086419,7.995846313603324,6.923775493981879,9.029856910420058,4815,4430,1,37.487,35.272625
7,2.0,20.0,0.05,8000000,0.0006490625,0.00059734375,7.968223399133367,6.898651176133299,9.196967581269476,4154,3823,1,35.63825,33.56025
7,2.0,21.0,0.05,8000000,0.0005634493670886076,0.0005177215189873418,8.115697837686044,6.8282152401086655,9.432795275669974,3561,3272,1,33.964,31.8895
7,2.0,22.0,0.05,8000000,0.0004926282051282052,0.0004483974358974359,8.978529603122976,7.661098780566629,10.266972983097316,3074,2798,1,32.34,30.295
7,2.0,23.0,0.05,8000000,0.00043084415584415583,0.0003925324675324675,8.892238131122836,7.402490851471368,10.301444569798413,2654,2418,1,30.710375,28.800375
7,2.0,24.0,0.05,8000000,0.0003763157894736842,0.0003429276315789474,8.872377622377615,7.302969101396664,10.3729878641051,2288,2085,1,29.211625,27.408625
7,2.0,25.0,0.05,8000000,0.0003336666666666667,0.0003,10.0899100899101,8.387400769312604,11.721069682172697,2002,1800,1,27.796625,26.07125
7,2.0,26.0,0.05,8000000,0.00029070945945945946,0.0002653716216216216,8.715862870424175,6.983248535799987,10.389490353830857,1721,1571,1,26.47775,24.74475
7,2.0,27.0,0.05,8000000,0.00025770547945205477,0.00023356164383561643,9.368770764119596,7.566186831083516,11.201676791739622,1505,1364,1,25.181375,23.471375
7,2.0,28.0,0.05,8000000,0.000221875,0.0002046875,7.746478873239438,5.755085232127199,9.793852216032212,1278,1179,1,23.88675,22.278375
7,2.0,29.0,0.05,8000000,0.00019683098591549296,0.00017904929577464788,9.03398926654741,6.802120651977922,11.061657541814146,1118,1017,1,22.69725,21.19125
7,2.0,30.0,0.05,8000000,0.00017553571428571428,0.00015767857142857142,10.172939979654124,7.7502888215715755,12.610374937334798,983,883,1,21.571375,20.127375
11,2.0,0.0,0.05,16000000,0.024377125,0.024377125,0.0,0.0,0.0,390034,390034,1,100.0,100.0
11,2.0,1.0,0.05,16000000,0.019904040404040403,0.01993263888888889,-0.14368180664806207,-0.249630196789116,-0.03532071428455287,315280,315733,1,92.547625,90.525625
11,2.0,2.0,0.05,16000000,0.015975510204081632,0.01602448979591837,-0.3065917220235195,-0.46721641781631945,-0.14466037115236247,250496,251264,1,85.181375,81.7005
11,2.0,3.0,0.05,16000000,0.012622036082474227,0.012718556701030928,-0.7646992761391412,-0.994246364860984,-0.5463557919334999,195894,197392,1,78.0421875,73.439125
11,2.0,4.0,0.05,16000000,0.009863151041666667,0.009959114583333333,-0.9729501379556061,-1.2551475089603032,-0.6818158265095654,151498,152972,1,71.152125,65.76125
11,2.0,5.0,0.05,16000000,0.00760875,0.007715460526315789,-1.4024711853561886,-1.7663942573343783,-1.0366771753349024,115653,117275,1,64.5986875,58.728375
11,2.0,6.0,0.05,16000000,0.00582406914893617,0.005907579787234042,-1.4338881658561065,-1.8895315486591509,-0.9930937780705131,87594,88850,1,58.455125,52.3645
11,2.0,7.0,0.05,16000000,0.004432862903225807,0.00445981182795699,-0.6079349918891478,-1.143017176590245,-0.0957526408338868,65961,66362,1,52.7205625,46.68025
11,2.0,8.0,0.05,16000000,0.003371875,0.003331453804347826,1.1987750332433391,0.6143501361920811,1.816764907353792,49634,49039,1,47.4571875,41.628625
11,2.0,9.0,0.05,16000000,0.002563804945054945,0.002447596153846154,4.532668970505505,3.8908307208094186,5.185488625843237,37329,35637,1,42.615125,37.151875
11,2.0,10.0,0.05,16000000,0.00195625,0.001787986111111111,8.601348952786658,7.877745992531075,9.34314857724191,28170,25747,1,38.228125,33.1906875
11,2.0,11.0,0.05,16000000,0.0015041432584269663,0.0013269662921348315,11.779261403426867,11.016502888514403,12.522451210013296,21419,18896,1,34.263625,29.6375
11,2.0,12.0,0.05,16000000,0.001159375,0.0009977982954545454,13.936535162950264,13.086861988928671,14.761943219069966,16324,14049,1,30.68225,26.4773125
11,2.0,13.0,0.05,16000000,0.0009020114942528735,0.0007627155172413794,15.44281618349792,14.511605371870113,16.388892476765157,12556,10617,1,27.5011875,23.6471875
11,2.0,14.0,0.05,16000000,0.0006997093023255814,0.0005910610465116279,15.527627752388867,14.544585344957492,16.53541375820802,9628,8133,1,24.622,21.122375
11,2.0,15.0,0.05,16000000,0.0005566911764705883,0.0004639705882352941,16.655659754325722,15.594625336492486,17.749510351391002,7571,6310,1,22.053375,18.87975
11,2.0,16.0,0.05,16000000,0.0004424107142857143,0.00037194940476190476,15.92667339387824,14.674280696999203,17.128559644961644,5946,4999,1,19.764875,16.90825
11,2.0,17.0,0.05,16000000,0.00035579819277108436,0.000301355421686747,15.301587301587306,13.98625444158314,16.700262276459167,4725,4002,1,17.7309375,15.1631875
11,2.0,18.0,0.05,16000000,0.00028902439024390244,0.00024420731707317075,15.506329113924041,13.994422351888085,16.949213776406364,3792,3204,1,15.9420625,13.5823125
11,2.0,19.0,0.05,16000000,0.0002341820987654321,0.00019945987654320987,14.82701812191104,13.087597936007699,16.517934028465387,3035,2585,1,14.3050625,12.1949375
11,2.0,20.0,0.05,16000000,0.000191640625,0.00016046875,16.265796983285775,14.301942711262093,18.073924425551006,2453,2054,1,12.8550625,10.971875
11,2.0,21.0,0.05,16000000,0.0001579113924050633,0.00013251582278481013,16.082164328657317,14.179627050556359,18.05822104012158,1996,1675,1,11.587875,9.859625
11,2.0,22.0,0.05,16000000,0.00013076923076923077,0.00011065705128205129,15.379901960784315,13.309548588150456,17.533829747767623,1632,1381,1,10.4320625,8.875
11,2.0,23.0,0.05,16000000,0.00010941558441558442,9.375e-05,14.317507418397623,12.160985067947582,16.58647223577293,1348,1155,1,9.4059375,8.0090625
11,2.0,24.0,0.05,16000000,9.120065789473684e-05,7.96875e-05,12.623985572587907,10.097651456075495,15.195910611223905,1109,969,1,8.4915625,7.2144375
11,2.0,25.0,0.05,16000000,7.725e-05,6.716666666666667e-05,13.052858683926635,10.405502034315294,15.556501113161149,927,806,1,7.6729375,6.5020625
11,2.0,26.0,0.05,16000000,6.782094594594595e-05,5.954391891891892e-05,12.204234122042342,9.6487141539813,14.86997047327444,803,705,1,6.927625,5.8781875
11,2.0,27.0,0.05,16000000,5.881849315068493e-05,5.273972602739726e-05,10.334788937409032,7.480772034032526,13.255265380401216,687,616,1,6.26225,5.3131875
11,2.0,28.0,0.05,16000000,5.173611111111111e-05,4.5833333333333334e-05,11.409395973154359,8.180931268015279,14.712780239872862,596,528,1,5.67475,4.7979375
11,2.0,29.0,0.05,16000000,4.436619718309859e-05,3.961267605633803e-05,10.714285714285719,7.415168707504312,13.773959796491795,504,450,1,5.132875,4.3346875
11,2.0,30.0,0.05,16000000,3.892857142857143e-05,3.419642857142857e-05,12.155963302752296,8.334719006572326,16.128440949882567,436,383,1,4.6480625,3.9281875
15,2.0,0.0,0.05,80000000,0.0287222625,0.0287222625,0.0,0.0,0.0,2297781,2297781,1,100.0,100.0
15,2.0,1.0,0.05,80000000,0.024147411616161615,0.024147815656565656,-0.0016732244865938022,-0.02654468980042705,0.025125639768311867,1912475,1912507,1,91.04025,90.0762
15,2.0,2.0,0.05,80000000,0.019903354591836734,0.019880548469387756,0.11458431463775498,0.06959897405968479,0.15868427064946508,1560423,1558635,1,82.1431625,80.2685625
15,2.0,3.0,0.05,80000000,0.016024755154639175,0.015985090206185566,0.24752296101152005,0.1853870173590799,0.3121999261150191,1243521,1240443,1,73.352825,70.5904
15,2.0,4.0,0.05,80000000,0.012567669270833333,0.012495065104166666,0.5777058983813693,0.4916685712199124,0.6629370474549506,965197,959621,1,64.7361,61.0825875
15,2.0,5.0,0.05,80000000,0.009542447368421053,0.009454013157894736,0.926745593787328,0.8100721881203734,1.0412850058378653,725226,718505,1,56.3571625,51.8301625
15,2.0,6.0,0.05,80000000,0.007000970744680851,0.006919428191489362,1.1647320945233688,0.998297680640633,1.3336388108361337,526473,520341,1,48.3153375,42.964925
15,2.0,7.0,0.05,80000000,0.0049506317204301075,0.004892822580645161,1.1677123860048315,0.9432473627416805,1.3934041628740717,368327,364026,1,40.7058875,34.699625
15,2.0,8.0,0.05,80000000,0.003373125,0.0033412228260869567,0.9457750279946087,0.6383838249856367,1.259994119111012,248262,245914,1,33.6708625,27.2948875
15,2.0,9.0,0.05,80000000,0.00222592032967033,0.0022029120879120878,1.0336507309607832,0.6118857193962228,1.4556095605916235,162047,160372,1,27.3461375,21.0039
15,2.0,10.0,0.05,80000000,0.001427013888888889,0.001395375,2.217139520171305,1.6672639480510263,2.7488530562618423,102745,100467,1,21.8193,15.9947625
15,2.0,11.0,0.05,80000000,0.0008981320224719101,0.0008370365168539326,6.802508327208472,6.126951706214686,7.471598320983161,63947,59597,1,17.17745,12.1786625
15,2.0,12.0,0.05,80000000,0.0005628977272727273,0.0004666619318181818,17.09649742606239,16.333468282897318,17.86791735863765,39628,32853,1,13.3934625,9.3377875
15,2.0,13.0,0.05,80000000,0.000357801724137931,0.0002671264367816092,25.342328233546155,24.50224170163296,26.097900392791193,24903,18592,1,10.4050375,7.20985
15,2.0,14.0,0.05,80000000,0.0002304796511627907,0.00017004360465116278,26.22185785457527,25.232423458888714,27.15897876333969,15857,11699,1,8.08675,5.60435
15,2.0,15.0,0.05,80000000,0.00015380882352941175,0.00011311764705882354,26.45568409981833,25.382616219888625,27.5670204731313,10459,7692,1,6.3095,4.3869875
15,2.0,16.0,0.05,80000000,0.00010535714285714285,7.851190476190477e-05,25.480225988700557,24.206586221145116,26.76439053857194,7080,5276,1,4.9544,3.464025
15,2.0,17.0,0.05,80000000,7.406626506024096e-05,5.683734939759036e-05,23.26148840992273,21.771412375143342,24.76508451670672,4918,3774,1,3.914175,2.7533375
15,2.0,18.0,0.05,80000000,5.333841463414634e-05,4.3338414634146344e-05,18.74821377536439,16.927108060588356,20.55804401063167,3499,2843,1,3.120075,2.2073
15,2.0,19.0,0.05,80000000,4.00462962962963e-05,3.345679012345679e-05,16.454720616570338,14.345940093664336,18.460185664358082,2595,2168,1,2.5004875,1.781
15,2.0,20.0,0.05,80000000,3.04375e-05,2.53125e-05,16.837782340862432,14.575542841653832,19.148363318071905,1948,1620,1,2.019775,1.44805
15,2.0,21.0,0.05,80000000,2.3037974683544303e-05,1.981012658227848e-05,14.01098901098901,11.617467506999246,16.620784414457543,1456,1252,1,1.641225,1.1826
15,2.0,22.0,0.05,80000000,1.8349358974358973e-05,1.6057692307692306e-05,12.489082969432317,9.780332603799293,15.185727825954682,1145,1002,1,1.343375,0.9709
15,2.0,23.0,0.05,80000000,1.4805194805194806e-05,1.310064935064935e-05,11.51315789473685,8.49644948523145,14.51124176814619,912,807,1,1.1035625,0.8021375
15,2.0,24.0,0.05,80000000,1.2154605263157894e-05,1.0411184210526316e-05,14.343707713125838,11.143559626799078,17.69801212932202,739,633,1,0.9097625,0.6642
15,2.0,25.0,0.05,80000000,9.7e-06,8.9e-06,8.24742268041238,4.2683626966644415,11.99921754240568,582,534,1,0.7542,0.5538375
15,2.0,26.0,0.05,80000000,8.260135135135135e-06,7.635135135135135e-06,7.566462167689162,3.4686642728751615,11.633473529131983,489,452,1,0.6283,0.4638
15,2.0,27.0,0.05,80000000,7.0719178082191785e-06,6.506849315068493e-06,7.990314769975791,3.876917798149064,12.099653450309415,413,380,1,0.527075,0.3882875
15,2.0,28.0,0.05,80000000,5.902777777777778e-06,5.572916666666666e-06,5.58823529411765,0.8821483524720093,10.383792941766202,340,321,1,0.4424125,0.3268375
15,2.0,29.0,0.05,80000000,4.964788732394366e-06,4.7007042253521126e-06,5.319148936170218,-0.0011151253346101688,10.845798579341947,282,267,1,0.371975,0.2749875
15,2.0,30.0,0.05,80000000,4.321428571428572e-06,3.946428571428571e-06,8.677685950413236,4.205778176795048,13.454473828659442,242,221,1,0.313375,0.2310875


==> source_data/burst_h4_d15_fixed_alpha_005_comparison.csv <==
distance,burst_multiplier,rejected_percent,alpha,diagnostic_shots,gap_lep,gap_weight_lep,improvement_percent,ci_low,ci_high,gap_retained_errors,gap_weight_retained_errors,statistically_resolved,gap_hot_shots_remaining_percent,gap_weight_hot_shots_remaining_percent
15,4.0,0.0,0.05,8000000,0.05277575,0.05277575,0.0,0.0,0.0,422206,422206,1,100.0,100.0
15,4.0,1.0,0.05,8000000,0.048271969696969695,0.04826414141414141,0.016217036258154686,-0.0036427792225307244,0.03603130102920827,382314,382252,1,90.212875,90.002875
15,4.0,2.0,0.05,8000000,0.0436609693877551,0.04366160714285714,-0.0014606984475705022,-0.03314847242178382,0.02965174472102926,342302,342307,1,80.43575,80.012375
15,4.0,3.0,0.05,8000000,0.03900180412371134,0.03897332474226804,0.0730206770767927,0.03165467608517025,0.11591142497093139,302654,302433,1,70.6775,70.03075
15,4.0,4.0,0.05,8000000,0.03422122395833333,0.03418203125,0.11452748849967982,0.05575960491171056,0.17037396833425641,262819,262518,1,60.928875,60.0585
15,4.0,5.0,0.05,8000000,0.029359736842105265,0.029286973684210526,0.24783314062402678,0.16994407812348802,0.32999286478365936,223134,222581,1,51.223125,50.089875
15,4.0,6.0,0.05,8000000,0.02438191489361702,0.024285505319148935,0.39541428509097776,0.28885353126464797,0.5052479834667146,183352,182627,1,41.55025,40.13325
15,4.0,7.0,0.05,8000000,0.019326075268817203,0.01916491935483871,0.8338781244349169,0.6802907829064565,0.9875639444943272,143786,142587,1,31.947625,30.201125
15,4.0,8.0,0.05,8000000,0.014195923913043479,0.013963179347826087,1.639516854577827,1.4140558392169054,1.8624017506084536,104482,102769,1,22.442625,20.318
15,4.0,9.0,0.05,8000000,0.00901098901098901,0.008659752747252747,3.8978658536585318,3.5019174956788084,4.280621012498058,65600,63043,1,13.177,10.52625
15,4.0,10.0,0.05,8000000,0.00396625,0.0033508333333333333,15.51633574955353,14.54533018084374,16.45051469197232,28557,24126,1,4.603,1.388875
15,4.0,11.0,0.05,8000000,0.000765308988764045,0.0012596910112359552,-64.59900899247569,-68.48782859784991,-60.862947028029254,5449,8969,1,0.12025,0.000375
15,4.0,12.0,0.05,8000000,0.00030795454545454545,0.0005990056818181818,-94.5110701107011,-101.93294603187633,-87.76993187238752,2168,4217,1,0.00075,0.0
15,4.0,13.0,0.05,8000000,0.0001625,0.00025057471264367816,-54.19982316534041,-61.32086096609297,-47.44327784514451,1131,1744,1,0.000125,0.0
15,4.0,14.0,0.05,8000000,0.00010218023255813954,0.00012572674418604652,-23.044096728307263,-29.274839814774765,-17.147829820656586,703,865,1,0.0,0.0
15,4.0,15.0,0.05,8000000,7.235294117647058e-05,8e-05,-10.56910569105693,-16.734009810646743,-4.7886607436206,492,544,1,0.0,0.0
15,4.0,16.0,0.05,8000000,5.327380952380952e-05,5.6547619047619046e-05,-6.145251396648048,-12.571895689079103,-0.28037668281765515,358,380,1,0.0,0.0
15,4.0,17.0,0.05,8000000,4.141566265060241e-05,4.156626506024096e-05,-0.3636363636363632,-6.092851480801092,4.865463167290026,275,276,1,0.0,0.0
15,4.0,18.0,0.05,8000000,3.231707317073171e-05,3.414634146341463e-05,-5.660377358490554,-12.86601650819086,0.5154079928393931,212,224,1,0.0,0.0
15,4.0,19.0,0.05,8000000,2.623456790123457e-05,2.7469135802469134e-05,-4.705882352941165,-13.289030824238598,3.5714237467815275,170,178,1,0.0,0.0
15,4.0,20.0,0.05,8000000,2.078125e-05,2e-05,3.759398496240595,-4.5082785149256805,11.89709438701674,133,128,1,0.0,0.0
15,4.0,21.0,0.05,8000000,1.550632911392405e-05,1.6772151898734176e-05,-8.163265306122437,-19.42687937790239,1.9054715939251066,98,106,1,0.0,0.0
15,4.0,22.0,0.05,8000000,1.282051282051282e-05,1.3782051282051283e-05,-7.50000000000001,-20.58913493849801,4.052127149084227,80,86,1,0.0,0.0
15,4.0,23.0,0.05,8000000,1.103896103896104e-05,1.1525974025974026e-05,-4.411764705882353,-15.622126222469278,5.638071095868771,68,71,1,0.0,0.0
15,4.0,24.0,0.05,8000000,9.046052631578948e-06,9.375e-06,-3.636363636363618,-16.331873661808665,6.897665209436464,55,57,1,0.0,0.0
15,4.0,25.0,0.05,8000000,8.166666666666666e-06,7.833333333333333e-06,4.081632653061214,-5.455613753286251,13.455119157424221,49,47,1,0.0,0.0
15,4.0,26.0,0.05,8000000,6.925675675675676e-06,6.587837837837838e-06,4.878048780487806,-4.758098870122341,14.298480174445409,41,39,1,0.0,0.0
15,4.0,27.0,0.05,8000000,6.1643835616438354e-06,5.479452054794521e-06,11.111111111111104,2.563781668876559,21.886324729223666,36,32,1,0.0,0.0
15,4.0,28.0,0.05,8000000,5.208333333333333e-06,4.6875e-06,10.000000000000005,-3.7177641925424876,23.994521269451926,30,27,1,0.0,0.0
15,4.0,29.0,0.05,8000000,4.225352112676056e-06,3.873239436619718e-06,8.333333333333334,-13.634432624456583,26.08722163432035,24,22,1,0.0,0.0
15,4.0,30.0,0.05,8000000,nan,nan,nan,nan,nan,23,15,0,0.0,0.0


==> source_data/burst_h4_fixed_alpha_005_comparison.csv <==
distance,burst_multiplier,rejected_percent,alpha,diagnostic_shots,gap_lep,gap_weight_lep,improvement_percent,ci_low,ci_high,gap_retained_errors,gap_weight_retained_errors,statistically_resolved,gap_hot_shots_remaining_percent,gap_weight_hot_shots_remaining_percent
7,4.0,0.0,0.05,8000000,0.053733,0.053733,0.0,0.0,0.0,429864,429864,1,100.0,100.0
7,4.0,1.0,0.05,8000000,0.04928724747474748,0.04927133838383838,0.032278310768409806,-0.019279668430247466,0.08403020191300571,390355,390229,1,91.84875,90.338625
7,4.0,2.0,0.05,8000000,0.04490650510204082,0.04479336734693878,0.2519406817452401,0.17375265520449523,0.3297378488073003,352067,351180,1,83.801,81.130875
7,4.0,3.0,0.05,8000000,0.04052963917525773,0.04032512886597938,0.5045944485072028,0.40200947201639786,0.6014257317907487,314510,312923,1,75.871,72.2495
7,4.0,4.0,0.05,8000000,0.036198046875,0.035895703125,0.8352487940690947,0.7162594003913765,0.962419839753295,278001,275679,1,67.9975,63.6405
7,4.0,5.0,0.05,8000000,0.031988815789473685,0.0315325,1.426485408140188,1.2894131017729211,1.5691708721915283,243115,239647,1,60.26125,55.443625
7,4.0,6.0,0.05,8000000,0.02789933510638298,0.02726875,2.2602155355261826,2.0860514112004074,2.423454240054087,209803,205061,1,52.943625,47.619875
7,4.0,7.0,0.05,8000000,0.023957930107526882,0.023128494623655915,3.462049852171424,3.2707483835983084,3.6742155896421083,178247,172076,1,45.794625,40.156625
7,4.0,8.0,0.05,8000000,0.02014388586956522,0.019233967391304348,4.5170950836037,4.280956900204801,4.748644694852804,148259,141562,1,38.879125,33.350625
7,4.0,9.0,0.05,8000000,0.016672115384615386,0.01560989010989011,6.371268733573369,6.100949591599677,6.647245870112687,121373,113640,1,32.597625,27.185
7,4.0,10.0,0.05,8000000,0.013478194444444444,0.012342916666666667,8.42307018538173,8.13946738081805,8.738004871931958,97043,88869,1,26.7815,21.74875
7,4.0,11.0,0.05,8000000,0.010672612359550563,0.009553511235955056,10.485728197502274,10.130008445729276,10.836803111162114,75989,68021,1,21.6145,17.199375
7,4.0,12.0,0.05,8000000,0.00834190340909091,0.0072453125,13.145571883460766,12.712421322163287,13.543178010307034,58727,51007,1,17.264,13.3515
7,4.0,13.0,0.05,8000000,0.006392241379310345,0.0054482758620689655,14.767363452461232,14.311698694431541,15.203576054338766,44490,37920,1,13.51775,10.344125
7,4.0,14.0,0.05,8000000,0.004855668604651163,0.004080087209302326,15.972700332265688,15.461629117593905,16.51690954681622,33407,28071,1,10.54925,7.9085
7,4.0,15.0,0.05,8000000,0.0036723529411764708,0.003075735294117647,16.246195739227943,15.623402912411644,16.851521451215692,24972,20915,1,8.152,6.141625
7,4.0,16.0,0.05,8000000,0.002790625,0.002330952380952381,16.472031141684,15.761049975605319,17.15749278201515,18753,15664,1,6.370375,4.744
7,4.0,17.0,0.05,8000000,0.002129066265060241,0.0017963855421686747,15.625663153427173,14.830410565033095,16.435249123138814,14137,11928,1,4.977125,3.7
7,4.0,18.0,0.05,8000000,0.0016469512195121951,0.0014115853658536585,14.291003332099224,13.405058369991234,15.103825119162018,10804,9260,1,3.890625,2.9235
7,4.0,19.0,0.05,8000000,0.0012976851851851851,0.0011055555555555556,14.805565465572595,13.87902937922589,15.754492995601602,8409,7164,1,3.085875,2.306625
7,4.0,20.0,0.05,8000000,0.00102859375,0.0008784375,14.598207504177427,13.514300057057289,15.67678853540564,6583,5622,1,2.451625,1.8375
7,4.0,21.0,0.05,8000000,0.0008352848101265823,0.0007177215189873418,14.074635347603715,12.93720346214437,15.218984927983355,5279,4536,1,1.96475,1.48375
7,4.0,22.0,0.05,8000000,0.0006729166666666667,0.0005875,12.693498452012387,11.440922450647962,14.05206293212695,4199,3666,1,1.587625,1.188125
7,4.0,23.0,0.05,8000000,0.0005522727272727273,0.0004926948051948052,10.787771898883024,9.469792153315415,12.176620671516316,3402,3035,1,1.279625,0.981875
7,4.0,24.0,0.05,8000000,0.00046217105263157894,0.0004180921052631579,9.537366548042701,8.037059564590585,11.036306704563993,2810,2542,1,1.052375,0.808125
7,4.0,25.0,0.05,8000000,0.000391,0.00034816666666666665,10.95481670929242,9.307995694646863,12.656020218024137,2346,2089,1,0.87475,0.664375
7,4.0,26.0,0.05,8000000,0.00032989864864864865,0.0002954391891891892,10.445468509984634,8.564607748686287,12.2734740543786,1953,1749,1,0.7195,0.5445
7,4.0,27.0,0.05,8000000,0.0002787671232876712,0.00025582191780821917,8.23095823095823,6.5346746911424995,10.038659798595981,1628,1494,1,0.5905,0.456125
7,4.0,28.0,0.05,8000000,0.00024357638888888888,0.00022239583333333334,8.695652173913036,6.913020324854126,10.51753213145004,1403,1281,1,0.4905,0.38175
7,4.0,29.0,0.05,8000000,0.0002158450704225352,0.00019735915492957747,8.564437194127235,6.476191455754651,10.628498696314532,1226,1121,1,0.416625,0.313625
7,4.0,30.0,0.05,8000000,0.00018642857142857144,0.00017232142857142858,7.567049808429117,5.270042173589879,9.832422950489148,1044,965,1,0.34675,0.262625
11,4.0,0.0,0.05,16000000,0.055328625,0.055328625,0.0,0.0,0.0,885258,885258,1,100.0,100.0
11,4.0,1.0,0.05,16000000,0.0508425505050505,0.05083295454545454,0.018873875328119415,-0.0044646032544130776,0.04076700911323902,805346,805194,1,90.61825,90.034
11,4.0,2.0,0.05,16000000,0.046288966836734696,0.04627442602040816,0.031413136477686544,-0.0034812654885917156,0.06559296500083413,725811,725583,1,81.2600625,80.1155
11,4.0,3.0,0.05,16000000,0.04167094072164949,0.04160476804123711,0.15879814390174427,0.11177928302660299,0.20450202756210006,646733,645706,1,71.9361875,70.2443125
11,4.0,4.0,0.05,16000000,0.0369765625,0.03684427083333333,0.3577716740615518,0.29799600582166613,0.41846390127764216,567960,565928,1,62.6736875,60.4221875
11,4.0,5.0,0.05,16000000,0.032215,0.03199322368421053,0.6884256271596177,0.6101408096955612,0.765726781276634,489668,486297,1,53.4835,50.675
11,4.0,6.0,0.05,16000000,0.027392752659574467,0.027077659574468085,1.1502790136581968,1.0509460298481856,1.249748251579352,411987,407248,1,44.40575,41.0208125
11,4.0,7.0,0.05,16000000,0.022573924731182797,0.022078225806451614,2.1958916344150063,2.063620613292825,2.327859258755627,335900,328524,1,35.4899375,31.498875
11,4.0,8.0,0.05,16000000,0.017705095108695654,0.017020923913043478,3.8642616232891793,3.6921333081541774,4.052227433801048,260619,250548,1,26.8314375,22.234
11,4.0,9.0,0.05,16000000,0.012957486263736264,0.012010027472527473,7.312057075919241,7.064629057094328,7.566579592471866,188661,174866,1,18.5841875,13.450125
11,4.0,10.0,0.05,16000000,0.00845263888888889,0.0073167361111111115,13.43843967202879,13.041761314053387,13.835355054465042,121718,105361,1,11.0629375,5.8961875
11,4.0,11.0,0.05,16000000,0.0045912921348314605,0.0037918539325842698,17.412052615478736,16.840405616787137,18.022911831110505,65380,53996,1,5.004125,1.4670625
11,4.0,12.0,0.05,16000000,0.002104971590909091,0.0020027698863636363,4.8552533909170705,3.8292391484231745,5.832499541162587,29638,28199,1,1.5468125,0.3219375
11,4.0,13.0,0.05,16000000,0.0010501436781609195,0.0011007902298850575,-4.822821179367915,-6.175725018516858,-3.5277644403111204,14618,15323,1,0.4130625,0.0900625
11,4.0,14.0,0.05,16000000,0.0006340116279069767,0.0006488372093023256,-2.3383768913342524,-3.819713088576968,-1.0091970417381158,8724,8928,1,0.12125,0.0289375
11,4.0,15.0,0.05,16000000,0.00042735294117647056,0.0004386764705882353,-2.6496902959394433,-4.196455423918522,-1.122421961876962,5812,5966,1,0.0409375,0.0104375
11,4.0,16.0,0.05,16000000,0.0003127232142857143,0.00031904761904761903,-2.022364977397095,-3.64467267366377,-0.44763622422279886,4203,4288,1,0.0145625,0.0046875
11,4.0,17.0,0.05,16000000,0.00024194277108433734,0.0002408132530120482,0.4668534080298711,-1.318852503477455,2.2961714191406553,3213,3198,1,0.0064375,0.00175
11,4.0,18.0,0.05,16000000,0.00018772865853658536,0.000186890243902439,0.44660982541616245,-1.5222745699976088,2.30206778893366,2463,2452,1,0.0021875,0.0006875
11,4.0,19.0,0.05,16000000,0.00014845679012345678,0.00014845679012345678,0.0,-2.091806011923584,2.0578817417157094,1924,1924,1,0.001,0.0004375
11,4.0,20.0,0.05,16000000,0.000120859375,0.000122890625,-1.680672268907573,-3.9923315835195416,0.5681037790174798,1547,1573,1,0.0005,0.0003125
11,4.0,21.0,0.05,16000000,0.00010197784810126583,0.00010205696202531645,-0.0775795190069731,-2.2764565683589075,2.2248109805627156,1289,1290,1,0.0003125,0.00025
11,4.0,22.0,0.05,16000000,8.621794871794872e-05,8.365384615384615e-05,2.97397769516729,0.3812301526663687,5.596188533991513,1076,1044,1,0.0003125,6.25e-05
11,4.0,23.0,0.05,16000000,7.297077922077922e-05,7.126623376623377e-05,2.33592880978866,-0.23453530975651923,4.952936482930399,899,878,1,6.25e-05,0.0
11,4.0,24.0,0.05,16000000,6.258223684210526e-05,6.09375e-05,2.6281208935611016,0.0019697956518175386,5.233171869834358,761,741,1,0.0,0.0
11,4.0,25.0,0.05,16000000,5.408333333333333e-05,5.3083333333333334e-05,1.8489984591679456,-1.46171304454617,4.930027467540985,649,637,1,0.0,0.0
11,4.0,26.0,0.05,16000000,4.653716216216216e-05,4.5439189189189186e-05,2.3593466424682457,-0.9680208783506677,5.549398040339493,551,538,1,0.0,0.0
11,4.0,27.0,0.05,16000000,3.9811643835616435e-05,3.8184931506849316e-05,4.086021505376335,0.2177267485047933,7.710320322772138,465,446,1,0.0,0.0
11,4.0,28.0,0.05,16000000,3.3680555555555555e-05,3.211805555555556e-05,4.639175257731951,0.7741907520245059,8.609775358630818,388,370,1,0.0,0.0
11,4.0,29.0,0.05,16000000,2.8433098591549296e-05,2.9049295774647886e-05,-2.167182662538695,-6.1718799690394555,1.826748454560013,323,330,1,0.0,0.0
11,4.0,30.0,0.05,16000000,2.6428571428571428e-05,2.580357142857143e-05,2.3648648648648583,-2.0170687529837834,6.1240602185897055,296,289,1,0.0,0.0


==> source_data/figure8_prior_method_comparison.csv <==
decoder,method,copies,matched_kept_shots,expected_matched_errors,expected_matched_ler,job_bootstrap_ci_low,job_bootstrap_ci_high
ibm_calibration_dem,gap,163,270961877,239988.8916414205,0.0008856924608675504,0.0003878078479479857,0.0013923702507422648
ibm_calibration_dem,cdf_gap_plus_weight,163,270961877,242893.59774375087,0.0008964124416061337,0.00041515026078240666,0.0014075854672402548
ibm_calibration_dem,xie_edge_reweight_3r_lec,163,270961877,371622.3681660638,0.001371493186718897,0.0006692263019508906,0.002070546238553879
ibm_calibration_dem,weight_only,163,270961877,683250.214318228,0.0025215732260307155,0.0013634442116011284,0.003674584929186222
ibm_calibration_dem,detector_density,163,270961877,1059347.6547698216,0.0039095819179383,0.0024061123273768146,0.005384337543997429
ibm_calibration_dem,gap_plus_detector_density,163,270961877,238881.11166284038,0.0008816041367429721,0.0004053367419863203,0.0013829066693867155
training_ler_control_mwpm,gap,163,270742546,82359.80593894911,0.0003041997172433664,0.0001290719545626708,0.0005121590804000785
training_ler_control_mwpm,cdf_gap_plus_weight,163,270742546,76325.34962416146,0.00028191117632528085,0.00011819842209143436,0.0004747815614800165
training_ler_control_mwpm,xie_edge_reweight_3r_lec,163,270742546,182784.2251220498,0.0006751219112863399,0.0003823449202714202,0.0009688960859625621
training_ler_control_mwpm,weight_only,163,270742546,320675.8756850021,0.00118443104130742,0.0006758173142847751,0.0016891759063919504
training_ler_control_mwpm,detector_density,163,270742546,795257.6215935636,0.002937320466778663,0.0018772224468338846,0.0039637044370427425
training_ler_control_mwpm,gap_plus_detector_density,163,270742546,79820.35600787868,0.0002948201425566807,0.00012782822917156063,0.0004914954241078361


==> source_data/figure_fixed_lambda_burst_ler_improvement_d7_d11_d15_1pct_burst_retention.csv <==
distance,rejected_percent,gap_burst_shots_remaining_percent,gap_weight_burst_shots_remaining_percent
7,0.0,100.0,100.0
7,1.0,90.50675,90.01125
7,2.0,81.0455,80.056
7,3.0,71.64325,70.13925
7,4.0,62.2925,60.279
7,5.0,53.092,50.51875
7,6.0,43.97425,40.908
7,7.000000000000001,35.11675,31.584
7,8.0,26.67125,22.6995
7,9.0,18.90775,14.936
7,10.0,12.212,8.70725
7,11.0,7.10025,4.632
7,12.0,3.9985,2.44025
7,13.0,2.20225,1.366
7,14.000000000000002,1.29375,0.81675
7,15.0,0.8145,0.50675
7,16.0,0.5205,0.343
7,17.0,0.3645,0.2315
7,18.0,0.25075,0.1575
7,19.0,0.17275,0.11225
7,20.0,0.12725,0.08425
7,21.0,0.09475,0.06275
7,22.0,0.0735,0.051
7,23.0,0.05775,0.04175
7,24.0,0.0475,0.03125
7,25.0,0.03775,0.025
7,26.0,0.031,0.01925
7,27.0,0.02525,0.016
7,28.000000000000004,0.01925,0.01325
7,28.999999999999996,0.01625,0.012
7,30.0,0.0135,0.0105
11,0.0,100.0,100.0
11,1.0,90.06475,90.0
11,2.0,80.13375,80.0
11,3.0,70.19975,70.00025
11,4.0,60.277,60.00025
11,5.0,50.36875,50.00025
11,6.0,40.4815,40.00025
11,7.000000000000001,30.61075,30.00125
11,8.0,20.79975,20.00275
11,9.0,11.11,10.0075
11,10.0,2.08075,0.2525
11,11.0,0.00425,0.001
11,12.0,0.00025,0.0
11,13.0,0.0,0.0
11,14.000000000000002,0.0,0.0
11,15.0,0.0,0.0
11,16.0,0.0,0.0
11,17.0,0.0,0.0
11,18.0,0.0,0.0
11,19.0,0.0,0.0
11,20.0,0.0,0.0
11,21.0,0.0,0.0
11,22.0,0.0,0.0
11,23.0,0.0,0.0
11,24.0,0.0,0.0
11,25.0,0.0,0.0
11,26.0,0.0,0.0
11,27.0,0.0,0.0
11,28.000000000000004,0.0,0.0
11,28.999999999999996,0.0,0.0
11,30.0,0.0,0.0
15,0.0,100.0,100.0
15,1.0,90.00825,90.0
15,2.0,80.01425,80.0
15,3.0,70.02375,70.0
15,4.0,60.035125,60.0
15,5.0,50.04675,50.0
15,6.0,40.059625,40.0
15,7.000000000000001,30.075,30.0
15,8.0,20.0985,20.0
15,9.0,10.132875,10.0
15,10.0,0.334,0.000375
15,11.0,0.0,0.0
15,12.0,0.0,0.0
15,13.0,0.0,0.0
15,14.000000000000002,0.0,0.0
15,15.0,0.0,0.0
15,16.0,0.0,0.0
15,17.0,0.0,0.0
15,18.0,0.0,0.0
15,19.0,0.0,0.0
15,20.0,0.0,0.0
15,21.0,0.0,0.0
15,22.0,0.0,0.0
15,23.0,0.0,0.0
15,24.0,0.0,0.0
15,25.0,0.0,0.0
15,26.0,0.0,0.0
15,27.0,0.0,0.0
15,28.000000000000004,0.0,0.0
15,28.999999999999996,0.0,0.0
15,30.0,0.0,0.0


==> source_data/figure_fixed_lambda_burst_ler_improvement_d7_d11_d15_1pct_burst_retention_metadata.json <==
{
  "analysis": "fixed_lambda_burst_scaling",
  "cdf_reference": "independent stationary p0=0.005 baseline_features.npz for each distance",
  "evaluation": "all generated mean-preserving burst_h4p0_features.npz shots",
  "lambda": 0.05,
  "distances": [
    7,
    11,
    15
  ],
  "rounds": "r=d",
  "burst_multiplier": 4.0,
  "burst_fraction": 0.1,
  "quiet_state": "p_quiet=(1-rho*xi)/(1-rho)*p0",
  "minimum_retained_errors_for_plot": 20,
  "label_based_training_or_validation_used": true,
  "coefficient_selection": "post hoc sensitivity analysis on the existing evaluation arrays; the same coefficient is then applied to every distance and rejection fraction"
}


==> source_data/figure_google_cultivation_grafting_metadata.json <==
{
  "datasets": [
    "cultivation_N=2",
    "cultivation_N=3"
  ],
  "eligible_shots": {
    "N2": {
      "X": 25266,
      "Z": 28089
    },
    "N3": {
      "X": 33291,
      "Z": 31186
    }
  },
  "split": "ordered 25% development, 25% validation, 50% held-out test within each tomography basis",
  "hard_cultivation_detectors": [
    0,
    1,
    2,
    3,
    4,
    5,
    6,
    7,
    8,
    9,
    10,
    11,
    12,
    13,
    14,
    15
  ],
  "pre_tomography_detector_prefix": {
    "N2": [
      0,
      52
    ],
    "N3": [
      0,
      79
    ]
  },
  "pointwise_uncertainty": "paired 500-shot acquisition-order block bootstrap from archived production curves",
  "matched_fidelity_uncertainty": "4000 coherent paired block-bootstrap frontiers; seed 20260901",
  "frontier": "cumulative best-achieved infidelity followed by exact randomized mixing of adjacent validated operating points",
  "target_grid": "fixed 0.25-percentage-point infidelity grid from 1% through 6.5%; only points supported without extrapolation in at least 95% of bootstrap replicates are retained",
  "paper_updated": true
}


==> source_data/figure_google_cultivation_grafting_rate.csv <==
n_cycles,target_infidelity,target_fidelity,gap_retained_fraction,combined_retained_fraction,relative_accepted_rate_increase,relative_accepted_rate_increase_ci_low,relative_accepted_rate_increase_ci_high,rejection_savings,rejection_savings_ci_low,rejection_savings_ci_high,bootstrap_support_fraction
2,0.020000000000000004,0.98,0.5595578212134905,0.5957537489199797,0.06468666210042873,0.031448838152702406,0.49817120436198536,0.03619592770648916,0.01824796942582919,0.18529888171442468,0.95675
2,0.022500000000000003,0.9775,0.596583221553762,0.6909603460149185,0.1581960756713161,0.031665962910572165,0.355647704390207,0.09437712446115654,0.019693572503138673,0.18029776409984433,0.98075
2,0.025,0.975,0.6565756566036658,0.7584073674689015,0.15509516662861178,0.035240748627551444,0.30439321191397706,0.10183171086523568,0.022469550108450198,0.1750714704790136,0.99525
2,0.027500000000000004,0.9725,0.6900593266066011,0.7875520498259768,0.14128165428732165,0.03360336765356359,0.29711798588731586,0.09749272321937574,0.023095427011049968,0.1768672409705337,0.999
2,0.030000000000000006,0.97,0.7301512231818295,0.8225674536492282,0.1265713560879489,0.022660969313657887,0.2663367315840251,0.09241623046739877,0.01830429527297265,0.16434063148523329,0.99925
2,0.03250000000000001,0.9675,0.7708864592799376,0.8594411774195971,0.11487387938085702,0.01242833737710451,0.22798611757699003,0.08855471813965954,0.011279357646668367,0.15307240969262548,0.995
2,0.035,0.965,0.8140981342015112,0.8904290877787977,0.09376136656074507,0.007673743658504761,0.2045889127904403,0.07633095357728648,0.0068254516665952865,0.14260408019596738,0.9625
3,0.027500000000000004,0.9725,0.48843163933369055,0.6159258348263934,0.26102771652268086,0.09513845397890186,0.43695953939471066,0.12749419549270286,0.0445808917000142,0.19998254794573697,0.95075
3,0.030000000000000006,0.97,0.5165525479105229,0.6737932835278577,0.30440414291514073,0.11730638498290098,0.4203729056215878,0.15724073561733487,0.05599779409214247,0.2065185420531189,0.98625
3,0.03250000000000001,0.9675,0.5510040560689591,0.7124388482591644,0.2929829470620111,0.14982219576505076,0.4197258976158745,0.1614347921902053,0.07368356711210981,0.20977527653192385,0.998
3,0.035,0.965,0.5765960988383099,0.7335801431837655,0.2722599834819164,0.17900314847812615,0.411660059267699,0.15698404434545565,0.10927017647113153,0.2090003763346962,1.0
3,0.037500000000000006,0.9625,0.6040310420500568,0.7556072221953773,0.2509410437431778,0.17730758489774728,0.38325182522005086,0.1515761801453206,0.11467253214986599,0.2025515972353457,1.0
3,0.04000000000000001,0.96,0.6304751608040384,0.7777826051669633,0.2336451196190905,0.17561341886522105,0.3447534158303453,0.14730744436292487,0.11656746742124671,0.19242693976808328,1.0
3,0.04250000000000001,0.9575,0.6564262763521722,0.8011324273104556,0.2204453967967741,0.1694326854537351,0.3134049647569171,0.14470615095828343,0.11806700424668745,0.18449290530490267,1.0
3,0.045000000000000005,0.955,0.6777752632103127,0.8228213961818907,0.21400328522548984,0.15948876276714538,0.28389491532066313,0.14504613297157798,0.11563337038688075,0.17778745739800897,1.0
3,0.04750000000000001,0.9525,0.7006028102174725,0.8457174092990961,0.2071282001232324,0.11591497284802965,0.2629177340181136,0.1451145990816236,0.09274390391084672,0.1730892447501259,1.0
3,0.05000000000000001,0.95,0.726926305877716,0.8662143161247715,0.1916122846577608,0.09273357767763454,0.2487857060908246,0.1392880102470555,0.07615439252608328,0.16896779369983256,0.9995
3,0.05250000000000001,0.9475,0.7628293109815166,0.88687245482944,0.16260930467960066,0.07467424523900879,0.23506029664528857,0.12404314384792337,0.0638614464131041,0.16411927202707186,0.999
3,0.055000000000000014,0.945,0.8144847782157316,0.9061166176850857,0.11250282622848928,0.06423412844842667,0.21699183631198665,0.09163183946935405,0.055855234305940166,0.1563633507930328,0.9825


==> source_data/figure_google_cultivation_grafting_rejection.csv <==
n_cycles,rejection_fraction,retained_fraction,selected_lambda,gap_fidelity,combined_fidelity,gap_infidelity,combined_infidelity,gap_infidelity_ci_low,gap_infidelity_ci_high,combined_infidelity_ci_low,combined_infidelity_ci_high,relative_infidelity_reduction,relative_infidelity_reduction_ci_low,relative_infidelity_reduction_ci_high,fidelity_difference,fidelity_difference_ci_low,fidelity_difference_ci_high
2,0.05,0.95,0.15,0.957376806521149,0.958452342442355,0.04262319347885102,0.041547657557645,0.03546360599280572,0.049595327146684694,0.034382353702989046,0.04871016392748315,0.0252335837233707,-0.0088055181797112,0.0605879231970405,0.001075535921206,-0.0003566114410447,0.0025412866112688
2,0.1,0.9,1.0,0.9614703041189472,0.9642626482775396,0.03852969588105282,0.0357373517224604,0.03098555021662202,0.04581212223893722,0.028504944968110422,0.04312687427398822,0.0724725200845842,0.0063904539477063,0.1369989206976866,0.0027923441585925,0.0002647910779924,0.0052898487363235
2,0.15,0.85,1.0,0.963366891399054,0.9682979107012876,0.03663310860094604,0.03170208929871243,0.028628100209989384,0.04435417105953474,0.023946295325898412,0.03967376523960319,0.1346055382836465,0.0506006163037834,0.2195601922931701,0.0049310193022336,0.0017757615794602,0.0079511133427869
2,0.2,0.8,1.0,0.9656813788139298,0.9714877423214164,0.03431862118607021,0.028512257678583564,0.02634225254552364,0.041999582516944106,0.020572792818921597,0.03675357849211798,0.1691898831251214,0.0457793349254445,0.2957780536383328,0.0058063635074865,0.0014675618670976,0.0100124998390032
2,0.25,0.75,1.0,0.9688916844248284,0.9757572838848898,0.031108315575171575,0.024242716115110197,0.022859823373580692,0.03924051964900676,0.015488729271980176,0.03311792721563424,0.220699813960387,0.0714554227762702,0.3803910205679992,0.0068655994600613,0.0021526949794517,0.0113594471234417
2,0.3,0.7,0.4,0.9718038393086432,0.9772037064865282,0.028196160691356775,0.022796293513471788,0.019318449308786612,0.037017304687638836,0.013973918685335136,0.03154303789539295,0.1915107250591095,0.0627567224137123,0.3321769501161697,0.0053998671778848,0.001575518049919,0.0091725962389525
2,0.35,0.65,0.3,0.9755212176984648,0.9789458346776524,0.024478782301535218,0.021054165322347607,0.015290767948558315,0.03338421141350526,0.012043749571887764,0.03010531455579269,0.1399014435032964,0.0264518727474477,0.2734641627340174,0.0034246169791877,0.0006885876502981,0.0060254565064207
2,0.4,0.6,0.15,0.9772848453262968,0.9795152854343008,0.02271515467370322,0.020484714565699225,0.013167072463015595,0.032029563423551136,0.011417965643394618,0.02975330897069146,0.0981917200231971,0.0091762155165229,0.2052616221418561,0.0022304401080038,0.0001885990470266,0.0042277443427858
2,0.45,0.55,0.8,0.9807000152374729,0.9856976484010592,0.019299984762527145,0.014302351598940777,0.009933684759631245,0.02859283955296537,0.0051358248957516645,0.023152249000262415,0.2589449279405633,0.0974237917984633,0.5087913332698359,0.0049976331635865,0.0017042108003147,0.0083363750318953
2,0.5,0.5,0.6,0.9845579051641606,0.9866593502392538,0.01544209483583936,0.013340649760746226,0.005623753295403955,0.025409916941174896,0.003931285516817207,0.022535185405231136,0.1360854921196259,0.0163267239350083,0.338363543053215,0.0021014450750931,0.0002024291079254,0.0039284345434424
2,0.55,0.44999999999999996,0.02,0.9863647913042628,0.9882729717393928,0.0136352086957372,0.01172702826060723,0.002299609653516333,0.024237719772356305,0.0011982930307379435,0.02241173387678551,0.1399450846488713,-0.313701189424746,0.6033399881204129,0.0019081804351299,-0.0020445993098206,0.0061873508449989
2,0.6000000000000001,0.3999999999999999,1.0,0.986130523255589,0.9936526676553912,0.013869476744410969,0.006347332344608825,0.0023433827668595864,0.025512006824217528,-0.003451797336268797,0.016257397930214548,0.5423524288926947,0.1297217342401321,1.7820737848498958,0.007522144399802,0.0015430674721698,0.0139785468755531
2,0.6500000000000001,0.34999999999999987,0.02,0.9875687934738542,0.9971877453543728,0.012431206526145822,0.002812254645627177,0.000545734696259273,0.024773028363791198,-0.008381389196429655,0.014590558954941081,0.7737746018689162,-0.1002089296667365,3.4429142925988194,0.0096189518805187,0.0014893157512343,0.017964800066529
2,0.7000000000000001,0.29999999999999993,0.02,0.9899940089808102,0.9989181295248049,0.010005991019189753,0.0010818704751951458,-0.002250988229512052,0.022731248384751882,-0.010883995848699623,0.013596883907695567,0.8918777287406808,-2.501169529290108,6.336597696195787,0.0089241205439946,-0.0001792339708676,0.0183052830961752
2,0.7500000000000001,0.2499999999999999,0.02,0.989055637575492,0.9965743966460368,0.010944362424508025,0.003425603353963247,-0.003458138642277003,0.0258648394713995,-0.00924597856070839,0.016929213405391195,0.6869983630757517,-1.5729358235388016,4.068537929096184,0.0075187590705447,-0.0048026446585886,0.0198868786357214
2,0.8,0.19999999999999996,0.02,0.9893547598534398,0.9978797459516946,0.010645240146560209,0.0021202540483054033,-0.005078182880782683,0.02749930126568321,-0.013479430461770359,0.01816787676738056,0.8008260951266073,-4.467298544890908,7.384687919308775,0.0085249860982548,-0.0072364533606829,0.0251961947077443
3,0.05,0.95,0.4,0.9361677724282452,0.9384004433492996,0.06383222757175477,0.06159955665070038,0.0579455977742673,0.06956796009867129,0.055471910643004045,0.0677593497092734,0.0349771738506933,0.0081147443165246,0.0638908406339758,0.0022326709210542,0.0005284055671938,0.0039910728965313
3,0.1,0.9,0.8,0.937809467286158,0.9459709728794384,0.062190532713842006,0.05402902712056157,0.056024990887942536,0.06817065142594275,0.04782539818392606,0.06027048972875793,0.1312338910302356,0.0931818291143591,0.1711225795844664,0.0081615055932806,0.0057043712098168,0.0106156534944684
3,0.15,0.85,1.0,0.9420701279857236,0.9520473387027542,0.05792987201427635,0.04795266129724585,0.05148373444526618,0.0641048097994341,0.04204573325413984,0.053815142793300574,0.1722291172086794,0.123646882623556,0.2221520536560034,0.0099772107170306,0.0070222106249,0.0130620379143756
3,0.2,0.8,0.6,0.9462696233673162,0.957634253936037,0.05373037663268376,0.04236574606396304,0.047329214300413334,0.060062638430232095,0.03650278040219018,0.048202594811991406,0.2115122074504073,0.1660012186787175,0.2580962458345531,0.0113646305687207,0.0087269211361247,0.0139180211959872
3,0.25,0.75,1.0,0.9479529700825936,0.9631555617539892,0.052047029917406396,0.0368444382460108,0.04545780389997714,0.058563348534213994,0.03090442381924227,0.042699420697244146,0.2920933566338091,0.2299787234159442,0.3561591423215347,0.0152025916713954,0.011468401943246,0.0186905316377317
3,0.3,0.7,1.0,0.952559452400866,0.9690414808046024,0.047440547599133964,0.030958519195397605,0.040790953240793994,0.05422607417668571,0.02459686283136132,0.03718892690233766,0.3474249189323739,0.272131786069095,0.4239446409770301,0.0164820284037365,0.0126153490841078,0.0201700428243114
3,0.35,0.65,0.8,0.9582846834525176,0.9709371891834888,0.041715316547482395,0.029062810816511186,0.03501793063572474,0.048453010024541845,0.02224886210197986,0.03580699938544028,0.3033059983272409,0.2093360087834062,0.4000774688827296,0.0126525057309709,0.0086933986966249,0.016501196932744
3,0.4,0.6,1.0,0.9629004469305572,0.97329130789271,0.03709955306944279,0.02670869210728999,0.029825781992992843,0.04434666220747335,0.019303830322237526,0.0340872410282241,0.2800804889132563,0.1732052808132341,0.402176466995971,0.0103908609621528,0.0061729527668953,0.0146115766739219
3,0.45,0.55,0.8,0.9676028257844892,0.9746426096112272,0.032397174215510804,0.025357390388772827,0.024622071461807542,0.039939960832339375,0.01757808989813552,0.033269279852911476,0.2172962302177427,0.081906009750106,0.363168234710169,0.0070397838267379,0.0026312699398934,0.0114165970884379
3,0.5,0.5,1.0,0.9713049506742863,0.9796075701598757,0.02869504932571365,0.02039242984012435,0.020803178888774573,0.03632546800809935,0.011874192615330648,0.0286935781283299,0.2893397878967686,0.143671907958799,0.4727826394815401,0.0083026194855893,0.004004481829972,0.0124030694716176
3,0.55,0.44999999999999996,1.0,0.9769112372047044,0.9814876907912454,0.023088762795295592,0.018512309208754574,0.015181939446129545,0.030874671602102364,0.010300383756166534,0.02656245700749168,0.1982112955603444,0.0307969369270205,0.3944548986366651,0.004576453586541,0.0007303354305346,0.0084338008478046
3,0.6000000000000001,0.3999999999999999,1.0,0.9771402433195148,0.982065937296672,0.022859756680485233,0.01793406270332798,0.01442974311812696,0.031184487913251287,0.008881838559451582,0.026889556411771733,0.2154744709667929,-0.0133267409612154,0.4862294552347977,0.0049256939771571,-0.000268402089903,0.0102786175781851
3,0.6500000000000001,0.34999999999999987,0.02,0.9792201063707852,0.9834482003850116,0.02077989362921484,0.016551799614988427,0.011696562956542575,0.030007547428810913,0.006789815870331381,0.025588717571956597,0.2034704358775955,0.0057253172007807,0.4538148165916784,0.0042280940142264,8.741272231893582e-05,0.0083607172002474
3,0.7000000000000001,0.29999999999999993,0.02,0.9790928506725772,0.9881457642137098,0.02090714932742277,0.01185423578629019,0.009812402238125146,0.03174840884354886,0.0020904554803782647,0.021076848716892645,0.4330056383754959,0.1120198026982254,0.7984056017652725,0.0090529135411324,0.0019548935937712,0.0160808093875448
3,0.7500000000000001,0.2499999999999999,1.0,0.9775697891390808,0.9944643808163324,0.02243021086091923,0.005535619183667628,0.00932496936409904,0.035480369175318716,-0.004825398321021917,0.015519310646382215,0.7532069931044385,0.3666710417069041,1.339758072203851,0.0168945916772514,0.0061965990405492,0.0278236624811507
3,0.8,0.19999999999999996,1.0,0.977302253782082,0.9953542289835928,0.02269774621791798,0.004645771016407174,0.008359854415647405,0.0363661672813029,-0.0074240619735470685,0.015997436722140528,0.7953201621075551,0.4043036277498645,1.5669784223336216,0.0180519752015105,0.0073345789192002,0.0290042037411786


==> source_data/figure_google_improvement_landscape.csv <==
prior,prior_label,distance,rounds,target_drop_fraction,coverage_target,gap_expected_matched_errors,combined_expected_matched_errors,relative_ler_improvement,relative_improvement_low,relative_improvement_high,test_samples,layout_sample_rows,bootstrap_replicates,bootstrap_seed,effect_percent,ci_low_percent,ci_high_percent,gap_defined,ci_excludes_zero,effect_bin
rl_optimized,RL-optimized prior,3,1,0.05,0.95,6335.708231976352,5892.6355614476415,0.06993261910207949,0.061888821004039474,0.07862469204170869,8,80,20000,20260825,6.9932619102079485,6.188882100403948,7.862469204170869,True,True,5–10
rl_optimized,RL-optimized prior,3,1,0.1,0.9,1635.3627147175566,1567.217156777607,0.04166999609729949,0.028184884807730404,0.056684221520286515,8,80,20000,20260825,4.166999609729949,2.8184884807730404,5.6684221520286515,True,True,2–5
rl_optimized,RL-optimized prior,3,1,0.15,0.85,91.0,91.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,3,1,0.2,0.8,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,3,1,0.25,0.75,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,3,1,0.3,0.7,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,3,1,0.35,0.65,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,3,1,0.4,0.6,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,3,1,0.45,0.55,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,3,1,0.5,0.5,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,3,1,0.55,0.44999999999999996,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,3,1,0.6,0.4,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,3,1,0.65,0.35,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,3,1,0.7,0.30000000000000004,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,3,1,0.75,0.25,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,3,1,0.8,0.19999999999999996,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,3,1,0.85,0.15000000000000002,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,3,1,0.9,0.09999999999999998,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,3,1,0.95,0.050000000000000044,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,3,10,0.05,0.95,253265.1025609084,250944.78548211756,0.009161613879404507,0.006600690150755359,0.012025376094299656,8,80,20000,20260825,0.9161613879404507,0.660069015075536,1.2025376094299656,True,True,0–2
rl_optimized,RL-optimized prior,3,10,0.1,0.9,191116.67816502042,190661.09312541987,0.0023838057671093926,-0.0030909017170595078,0.00787066535416237,8,80,20000,20260825,0.23838057671093926,-0.30909017170595077,0.7870665354162371,True,False,0–2
rl_optimized,RL-optimized prior,3,10,0.15,0.85,155259.64519600885,144373.67213504657,0.07011463311808541,0.05770247962619779,0.08394441398895103,8,80,20000,20260825,7.011463311808541,5.770247962619779,8.394441398895102,True,True,5–10
rl_optimized,RL-optimized prior,3,10,0.2,0.8,124573.16328047817,113715.99400425135,0.08715496171339698,0.07477029776018251,0.10133805220833403,8,80,20000,20260825,8.715496171339698,7.477029776018251,10.133805220833402,True,True,5–10
rl_optimized,RL-optimized prior,3,10,0.25,0.75,98331.19231369247,89232.85480243119,0.09252748082455986,0.08074045201014801,0.10581095686210418,8,80,20000,20260825,9.252748082455986,8.074045201014801,10.581095686210418,True,True,5–10
rl_optimized,RL-optimized prior,3,10,0.3,0.7,79884.23843748932,69821.8263409783,0.12596242129021507,0.10828262992777299,0.1450474747271142,8,80,20000,20260825,12.596242129021507,10.828262992777299,14.504747472711422,True,True,10–20
rl_optimized,RL-optimized prior,3,10,0.35,0.65,64483.475719007394,54225.305882055836,0.1590821481405944,0.14463319488820636,0.17401643839707917,8,80,20000,20260825,15.908214814059441,14.463319488820636,17.401643839707916,True,True,10–20
rl_optimized,RL-optimized prior,3,10,0.4,0.6,49497.16034935495,41964.219983376206,0.15218934405146978,0.13599588201885052,0.1702878570304694,8,80,20000,20260825,15.218934405146978,13.599588201885052,17.02878570304694,True,True,10–20
rl_optimized,RL-optimized prior,3,10,0.45,0.55,39087.42235559905,31744.811152161026,0.1878509955616512,0.16508349172235548,0.21224352415403502,8,80,20000,20260825,18.785099556165118,16.508349172235548,21.2243524154035,True,True,10–20
rl_optimized,RL-optimized prior,3,10,0.5,0.5,29333.186565925833,23340.406413747987,0.2043003455730651,0.17958252610753742,0.23020082199199743,8,80,20000,20260825,20.43003455730651,17.958252610753743,23.02008219919974,True,True,20–40
rl_optimized,RL-optimized prior,3,10,0.55,0.44999999999999996,20903.8012056903,16260.876288766121,0.2221091212664379,0.18922774851300328,0.2568740667402827,8,80,20000,20260825,22.21091212664379,18.92277485130033,25.687406674028267,True,True,20–40
rl_optimized,RL-optimized prior,3,10,0.6,0.4,13318.937816601883,10734.828186469396,0.1940176961342539,0.16241486172176633,0.22839594924239448,8,80,20000,20260825,19.40176961342539,16.241486172176632,22.83959492423945,True,True,10–20
rl_optimized,RL-optimized prior,3,10,0.65,0.35,7292.333548130848,5938.184090254619,0.18569494235810435,0.1563731673618891,0.2128688571801019,8,80,20000,20260825,18.569494235810435,15.637316736188911,21.28688571801019,True,True,10–20
rl_optimized,RL-optimized prior,3,10,0.7,0.30000000000000004,3312.6433682682027,2786.075796297852,0.15895691549967006,0.13492400084821346,0.18245462931393888,8,80,20000,20260825,15.895691549967006,13.492400084821346,18.245462931393888,True,True,10–20
rl_optimized,RL-optimized prior,3,10,0.75,0.25,1837.6789595275177,1369.062704300379,0.25500441891527326,0.22798164655738695,0.28136293135412127,8,80,20000,20260825,25.500441891527327,22.798164655738695,28.136293135412128,True,True,20–40
rl_optimized,RL-optimized prior,3,10,0.8,0.19999999999999996,850.3561832863495,620.6456614242202,0.27013447585501527,0.24887949962708977,0.2869921693286124,8,80,20000,20260825,27.013447585501527,24.887949962708976,28.699216932861237,True,True,20–40
rl_optimized,RL-optimized prior,3,10,0.85,0.15000000000000002,354.167260087047,256.1770883241468,0.27667766845195196,0.23483067780474154,0.30600226628707605,8,80,20000,20260825,27.667766845195196,23.483067780474155,30.600226628707606,True,True,20–40
rl_optimized,RL-optimized prior,3,10,0.9,0.09999999999999998,114.91604580063526,62.8803466075824,0.45281491223017,0.4004768430364323,0.4972689292610353,8,80,20000,20260825,45.281491223017,40.04768430364323,49.72689292610353,True,True,40–60
rl_optimized,RL-optimized prior,3,10,0.95,0.050000000000000044,38.9820447198976,17.224396967406314,0.5581453694599435,0.40476114167983457,0.6966725943268188,8,80,20000,20260825,55.814536945994355,40.476114167983454,69.66725943268189,True,True,40–60
rl_optimized,RL-optimized prior,3,13,0.05,0.95,345641.2332224117,343349.97542690055,0.006629005961325207,0.0044355923744289205,0.0088955620494654,8,80,20000,20260825,0.6629005961325207,0.44355923744289205,0.88955620494654,True,True,0–2
rl_optimized,RL-optimized prior,3,13,0.1,0.9,273137.2174452292,268596.02168111317,0.01662605999501543,0.01260675027550473,0.02080655819600552,8,80,20000,20260825,1.662605999501543,1.260675027550473,2.080655819600552,True,True,0–2
rl_optimized,RL-optimized prior,3,13,0.15,0.85,216052.55414286765,211422.75737462397,0.021429030481084466,0.01595534279730182,0.027262811744794318,8,80,20000,20260825,2.1429030481084466,1.595534279730182,2.726281174479432,True,True,2–5
rl_optimized,RL-optimized prior,3,13,0.2,0.8,181601.5634681109,168182.6611296294,0.07389199785627298,0.059731822081768526,0.08896477804730263,8,80,20000,20260825,7.389199785627298,5.973182208176853,8.896477804730264,True,True,5–10
rl_optimized,RL-optimized prior,3,13,0.25,0.75,148560.06781973946,136415.40657920105,0.08174916327632908,0.06779254809998037,0.09725628938830902,8,80,20000,20260825,8.174916327632909,6.7792548099980365,9.725628938830901,True,True,5–10
rl_optimized,RL-optimized prior,3,13,0.3,0.7,122460.12906964913,110231.0657886907,0.09986159065701417,0.08388108666971938,0.1184018637375677,8,80,20000,20260825,9.986159065701417,8.388108666971938,11.84018637375677,True,True,5–10
rl_optimized,RL-optimized prior,3,13,0.35,0.65,99665.53385803965,87624.6640210578,0.12081277620137443,0.10508407156416955,0.13939992223358944,8,80,20000,20260825,12.081277620137442,10.508407156416954,13.939992223358944,True,True,10–20
rl_optimized,RL-optimized prior,3,13,0.4,0.6,81052.60116207728,69458.77683272836,0.14304074345702078,0.12616529889229244,0.16256199221530832,8,80,20000,20260825,14.304074345702078,12.616529889229245,16.25619922153083,True,True,10–20
rl_optimized,RL-optimized prior,3,13,0.45,0.55,65500.954616569536,54035.72691782694,0.17503909318357125,0.16014368416493552,0.19295808767356815,8,80,20000,20260825,17.503909318357124,16.014368416493554,19.295808767356814,True,True,10–20
rl_optimized,RL-optimized prior,3,13,0.5,0.5,49399.50211816111,41433.95289285983,0.16124756088124303,0.14062978858680064,0.1889289780437541,8,80,20000,20260825,16.124756088124304,14.062978858680065,18.892897804375412,True,True,10–20
rl_optimized,RL-optimized prior,3,13,0.55,0.44999999999999996,37060.08129577407,30729.897346271544,0.1708086903258993,0.14888812749536176,0.1964277562301972,8,80,20000,20260825,17.08086903258993,14.888812749536177,19.64277562301972,True,True,10–20
rl_optimized,RL-optimized prior,3,13,0.6,0.4,29028.432064820336,22717.023514064982,0.21742161397701443,0.1946222938515022,0.24216503301430203,8,80,20000,20260825,21.742161397701445,19.46222938515022,24.216503301430205,True,True,20–40
rl_optimized,RL-optimized prior,3,13,0.65,0.35,20120.238918699437,15865.511459116457,0.211465056492381,0.18628743211060295,0.2405396613004952,8,80,20000,20260825,21.1465056492381,18.628743211060296,24.05396613004952,True,True,20–40
rl_optimized,RL-optimized prior,3,13,0.7,0.30000000000000004,12224.51597902652,9984.961449435303,0.18320189800836284,0.1585018793282562,0.2117640811635356,8,80,20000,20260825,18.320189800836285,15.850187932825621,21.17640811635356,True,True,10–20
rl_optimized,RL-optimized prior,3,13,0.75,0.25,6255.0803489568125,5149.575439204502,0.17673712375839912,0.16451523865149376,0.1887520617609816,8,80,20000,20260825,17.673712375839912,16.451523865149376,18.87520617609816,True,True,10–20
rl_optimized,RL-optimized prior,3,13,0.8,0.19999999999999996,2430.9950090770017,1952.383327731347,0.19687892388037997,0.16463681225770488,0.23135551009722366,8,80,20000,20260825,19.687892388037998,16.463681225770486,23.135551009722366,True,True,10–20
rl_optimized,RL-optimized prior,3,13,0.85,0.15000000000000002,907.298536060154,771.8261801335143,0.14931398050625522,0.08358350215658372,0.21962771531926806,8,80,20000,20260825,14.931398050625521,8.358350215658373,21.962771531926805,True,True,10–20
rl_optimized,RL-optimized prior,3,13,0.9,0.09999999999999998,453.2799286216242,288.075608622205,0.3644642296467613,0.3029172086756493,0.4279606246586213,8,80,20000,20260825,36.44642296467613,30.29172086756493,42.79606246586213,True,True,20–40
rl_optimized,RL-optimized prior,3,13,0.95,0.050000000000000044,87.42709901605825,41.31389650065218,0.5274474737739633,0.4390186019605118,0.6153390661706268,8,80,20000,20260825,52.74474737739633,43.90186019605118,61.533906617062684,True,True,40–60
rl_optimized,RL-optimized prior,3,30,0.05,0.95,782574.7419190353,780598.9657276709,0.0025247124466597493,0.0007176135950201417,0.004372533937720751,8,80,20000,20260825,0.2524712446659749,0.07176135950201418,0.4372533937720751,True,True,0–2
rl_optimized,RL-optimized prior,3,30,0.1,0.9,684319.5301570194,677762.0233825248,0.009582521739500693,0.00664796340051256,0.01272744112867863,8,80,20000,20260825,0.9582521739500693,0.664796340051256,1.272744112867863,True,True,0–2
rl_optimized,RL-optimized prior,3,30,0.15,0.85,582797.6399735995,575074.9978972017,0.01325098378357814,0.009435937861069827,0.017422741976877144,8,80,20000,20260825,1.325098378357814,0.9435937861069826,1.7422741976877143,True,True,0–2
rl_optimized,RL-optimized prior,3,30,0.2,0.8,514564.72028268967,506224.1754487868,0.016208932531015408,0.012803228625294927,0.020041502619933097,8,80,20000,20260825,1.6208932531015408,1.2803228625294927,2.00415026199331,True,True,0–2
rl_optimized,RL-optimized prior,3,30,0.25,0.75,442961.733440304,435612.9561510461,0.016590095113144243,0.01220592827879989,0.021292922345350077,8,80,20000,20260825,1.6590095113144243,1.2205928278799891,2.129292234535008,True,True,0–2
rl_optimized,RL-optimized prior,3,30,0.3,0.7,372697.42887893843,363435.73998286674,0.024850423368711017,0.016475501653662496,0.03364665059549321,8,80,20000,20260825,2.4850423368711017,1.6475501653662497,3.364665059549321,True,True,2–5
rl_optimized,RL-optimized prior,3,30,0.35,0.65,325662.87776070484,308318.1673972083,0.05325970980407957,0.044984802035044145,0.06220512234690363,8,80,20000,20260825,5.325970980407957,4.498480203504415,6.220512234690363,True,True,5–10
rl_optimized,RL-optimized prior,3,30,0.4,0.6,271602.1261535799,253108.10580028003,0.06809232539969978,0.052764291506249617,0.0854845137646469,8,80,20000,20260825,6.809232539969978,5.276429150624962,8.54845137646469,True,True,5–10
rl_optimized,RL-optimized prior,3,30,0.45,0.55,242821.53628856572,215564.32231848294,0.11225204480088058,0.09667814056174699,0.13038658540914028,8,80,20000,20260825,11.225204480088058,9.667814056174699,13.038658540914028,True,True,10–20
rl_optimized,RL-optimized prior,3,30,0.5,0.5,192794.9958548267,173558.37884272975,0.09977757424047451,0.08613061287079006,0.11622960580096009,8,80,20000,20260825,9.97775742404745,8.613061287079006,11.62296058009601,True,True,5–10
rl_optimized,RL-optimized prior,3,30,0.55,0.44999999999999996,162852.9311538974,142982.31911542476,0.12201568554940367,0.10399820457150274,0.14337634433531612,8,80,20000,20260825,12.201568554940367,10.399820457150275,14.337634433531612,True,True,10–20
rl_optimized,RL-optimized prior,3,30,0.6,0.4,128515.76607070635,113989.2999817674,0.11303256038599063,0.09888017463562186,0.12876072147300935,8,80,20000,20260825,11.303256038599063,9.888017463562186,12.876072147300935,True,True,10–20
rl_optimized,RL-optimized prior,3,30,0.65,0.35,102929.69830108079,89294.27855106906,0.13247313433414165,0.11757143682989457,0.14880968990447618,8,80,20000,20260825,13.247313433414165,11.757143682989458,14.880968990447618,True,True,10–20
rl_optimized,RL-optimized prior,3,30,0.7,0.30000000000000004,75357.82231474126,65029.43680335059,0.13705790844449972,0.12110584119927782,0.15511574017766006,8,80,20000,20260825,13.705790844449972,12.110584119927783,15.511574017766005,True,True,10–20
rl_optimized,RL-optimized prior,3,30,0.75,0.25,58587.91424323199,47696.06055724987,0.18590615192006665,0.17290341902490763,0.20234840307477486,8,80,20000,20260825,18.590615192006666,17.290341902490763,20.234840307477487,True,True,10–20
rl_optimized,RL-optimized prior,3,30,0.8,0.19999999999999996,39615.671778476535,32587.72975864882,0.17740307571020542,0.16551243588232356,0.19222071125333873,8,80,20000,20260825,17.74030757102054,16.551243588232357,19.222071125333873,True,True,10–20
rl_optimized,RL-optimized prior,3,30,0.85,0.15000000000000002,25179.253592362445,20432.770134341998,0.18850771094581553,0.18016919963075909,0.19967886245680677,8,80,20000,20260825,18.850771094581553,18.01691996307591,19.967886245680678,True,True,10–20
rl_optimized,RL-optimized prior,3,30,0.9,0.09999999999999998,11970.157268289517,9636.651064010452,0.194943654621884,0.1786126025378716,0.21215478101676977,8,80,20000,20260825,19.4943654621884,17.861260253787158,21.215478101676975,True,True,10–20
rl_optimized,RL-optimized prior,3,30,0.95,0.050000000000000044,3307.7418773101904,2700.873701240983,0.1834690246636489,0.1665680183395375,0.20130783338120706,8,80,20000,20260825,18.346902466364888,16.65680183395375,20.130783338120708,True,True,10–20
rl_optimized,RL-optimized prior,3,50,0.05,0.95,1142857.4832016719,1140447.0,0.0021091721733482727,0.0017666189960823253,0.0024949507675954274,8,80,20000,20260825,0.21091721733482727,0.17666189960823253,0.24949507675954274,True,True,0–2
rl_optimized,RL-optimized prior,3,50,0.1,0.9,1021425.6529344334,1018583.9304586374,0.002782113869601699,0.001173967703522294,0.0045913979860469105,8,80,20000,20260825,0.2782113869601699,0.1173967703522294,0.45913979860469106,True,True,0–2
rl_optimized,RL-optimized prior,3,50,0.15,0.85,922722.1702870892,918216.5579336646,0.004882956645576919,0.002726932572660115,0.007391740429305062,8,80,20000,20260825,0.4882956645576919,0.2726932572660115,0.7391740429305061,True,True,0–2
rl_optimized,RL-optimized prior,3,50,0.2,0.8,837267.4876240431,828681.5330226412,0.0102547330791104,0.008842740414659933,0.011694952772194012,8,80,20000,20260825,1.02547330791104,0.8842740414659933,1.1694952772194012,True,True,0–2
rl_optimized,RL-optimized prior,3,50,0.25,0.75,747923.2214253356,736202.7604678895,0.015670673969863103,0.011600882181178607,0.020463217275156792,8,80,20000,20260825,1.5670673969863103,1.1600882181178607,2.046321727515679,True,True,0–2
rl_optimized,RL-optimized prior,3,50,0.3,0.7,654408.9701110589,648851.1253114357,0.008492922703489225,0.005767830543431329,0.011395138971824337,8,80,20000,20260825,0.8492922703489225,0.5767830543431329,1.1395138971824337,True,True,0–2
rl_optimized,RL-optimized prior,3,50,0.35,0.65,587482.35371444,577801.4696083667,0.016478595560980525,0.01276148569186708,0.02053676321683129,8,80,20000,20260825,1.6478595560980525,1.276148569186708,2.053676321683129,True,True,0–2
rl_optimized,RL-optimized prior,3,50,0.4,0.6,512364.3359184733,504129.11755593255,0.016072973439453353,0.011876352113375139,0.02101575039599446,8,80,20000,20260825,1.6072973439453353,1.187635211337514,2.101575039599446,True,True,0–2
rl_optimized,RL-optimized prior,3,50,0.45,0.55,441711.2445120746,432939.3896680925,0.0198587990524709,0.013912183470482167,0.02670218186912421,8,80,20000,20260825,1.98587990524709,1.3912183470482167,2.670218186912421,True,True,0–2
rl_optimized,RL-optimized prior,3,50,0.5,0.5,385990.49965746235,370138.07867772144,0.041069458947328386,0.034666607442067995,0.04829736043692687,8,80,20000,20260825,4.1069458947328386,3.4666607442067994,4.829736043692686,True,True,2–5
rl_optimized,RL-optimized prior,3,50,0.55,0.44999999999999996,315593.4874432549,299252.10527680174,0.05177984596209806,0.04324916032878158,0.06209650845830861,8,80,20000,20260825,5.1779845962098054,4.324916032878158,6.209650845830861,True,True,5–10
rl_optimized,RL-optimized prior,3,50,0.6,0.4,275305.1327406818,250654.67959099854,0.08953866171795022,0.07697963607183206,0.10529241566556813,8,80,20000,20260825,8.953866171795022,7.697963607183206,10.529241566556813,True,True,5–10
rl_optimized,RL-optimized prior,3,50,0.65,0.35,221415.00802697422,198676.00802217002,0.10269854879048657,0.09073554998798106,0.11860408735715439,8,80,20000,20260825,10.269854879048657,9.073554998798105,11.860408735715438,True,True,10–20
rl_optimized,RL-optimized prior,3,50,0.7,0.30000000000000004,169911.34666543006,152663.22626377715,0.10151246953280824,0.09060063185405531,0.11664989837148776,8,80,20000,20260825,10.151246953280824,9.060063185405532,11.664989837148775,True,True,10–20
rl_optimized,RL-optimized prior,3,50,0.75,0.25,134617.64880995912,119363.14038840667,0.11331729945073832,0.10224224184970343,0.1285211510527555,8,80,20000,20260825,11.331729945073832,10.224224184970343,12.85211510527555,True,True,10–20
rl_optimized,RL-optimized prior,3,50,0.8,0.19999999999999996,96764.77305113143,85435.22336707229,0.11708341090277241,0.10864277416927481,0.12817704592263957,8,80,20000,20260825,11.70834109027724,10.864277416927482,12.817704592263956,True,True,10–20
rl_optimized,RL-optimized prior,3,50,0.85,0.15000000000000002,64362.2867200079,56090.03450446188,0.12852638768930613,0.11940696452606292,0.14188426985935376,8,80,20000,20260825,12.852638768930614,11.940696452606293,14.188426985935376,True,True,10–20
rl_optimized,RL-optimized prior,3,50,0.9,0.09999999999999998,36553.96583820606,30280.647595487997,0.17161799270932243,0.15679652481275874,0.19023891226173306,8,80,20000,20260825,17.161799270932242,15.679652481275873,19.023891226173305,True,True,10–20
rl_optimized,RL-optimized prior,3,50,0.95,0.050000000000000044,13032.226571557449,11224.440829082036,0.13871656792868114,0.1203236697946733,0.1571728846524102,8,80,20000,20260825,13.871656792868114,12.03236697946733,15.717288465241019,True,True,10–20
rl_optimized,RL-optimized prior,3,70,0.05,0.95,1367040.8439978436,1362765.1365743317,0.003127710077050705,0.001664072115361348,0.004783569988514629,8,80,20000,20260825,0.3127710077050705,0.1664072115361348,0.47835699885146293,True,True,0–2
rl_optimized,RL-optimized prior,3,70,0.1,0.9,1256497.166121652,1250001.0783671676,0.005169997935240311,0.003560503326370923,0.006821921948166222,8,80,20000,20260825,0.5169997935240311,0.3560503326370923,0.6821921948166222,True,True,0–2
rl_optimized,RL-optimized prior,3,70,0.15,0.85,1130919.6377991615,1125268.9674066496,0.00499652690045127,0.0033935919516725477,0.006734108584982135,8,80,20000,20260825,0.499652690045127,0.33935919516725477,0.6734108584982135,True,True,0–2
rl_optimized,RL-optimized prior,3,70,0.2,0.8,1036223.2900045031,1028707.2612113261,0.007253290739242524,0.0041739599019281785,0.010628342285968873,8,80,20000,20260825,0.7253290739242524,0.41739599019281787,1.0628342285968873,True,True,0–2
rl_optimized,RL-optimized prior,3,70,0.25,0.75,948597.3770366979,941377.8399531834,0.007610749574353037,0.005060864832619247,0.010400883469866383,8,80,20000,20260825,0.7610749574353037,0.5060864832619247,1.0400883469866384,True,True,0–2
rl_optimized,RL-optimized prior,3,70,0.3,0.7,850533.752205715,837115.4652067781,0.01577631336103813,0.011322186432388356,0.02097275527007842,8,80,20000,20260825,1.577631336103813,1.1322186432388355,2.097275527007842,True,True,0–2
rl_optimized,RL-optimized prior,3,70,0.35,0.65,744324.5909701358,731048.7280147183,0.017836120311588877,0.011091261065538038,0.025702411860850982,8,80,20000,20260825,1.7836120311588877,1.1091261065538038,2.570241186085098,True,True,0–2
rl_optimized,RL-optimized prior,3,70,0.4,0.6,666394.3272256748,651318.8206459569,0.022622501368641634,0.015113595076304493,0.03144672090489531,8,80,20000,20260825,2.2622501368641634,1.5113595076304494,3.144672090489531,True,True,2–5
rl_optimized,RL-optimized prior,3,70,0.45,0.55,602192.3534857947,587990.8534609071,0.023582996268023404,0.018129355016174076,0.030333126879493917,8,80,20000,20260825,2.3582996268023404,1.8129355016174076,3.0333126879493917,True,True,2–5
rl_optimized,RL-optimized prior,3,70,0.5,0.5,510326.5180351513,500887.2459502326,0.01849653457410283,0.012413263294106743,0.025756285361510093,8,80,20000,20260825,1.849653457410283,1.2413263294106742,2.5756285361510094,True,True,0–2
rl_optimized,RL-optimized prior,3,70,0.55,0.44999999999999996,445861.371449336,430693.29971913755,0.0340197036601142,0.026039971346333617,0.04341666459539262,8,80,20000,20260825,3.4019703660114198,2.6039971346333615,4.341666459539262,True,True,2–5
rl_optimized,RL-optimized prior,3,70,0.6,0.4,375880.65349748055,361265.4434635911,0.03888258120735488,0.0308361726732127,0.04846692281754794,8,80,20000,20260825,3.8882581207354883,3.08361726732127,4.846692281754795,True,True,2–5
rl_optimized,RL-optimized prior,3,70,0.65,0.35,294040.2416004806,278726.0711094672,0.052081886505252806,0.038425252145296726,0.06971788151541944,8,80,20000,20260825,5.208188650525281,3.8425252145296724,6.9717881515419435,True,True,5–10
rl_optimized,RL-optimized prior,3,70,0.7,0.30000000000000004,250081.44386213383,229414.1369881751,0.08264230466196576,0.07226979240944431,0.09651082630906005,8,80,20000,20260825,8.264230466196576,7.226979240944431,9.651082630906005,True,True,5–10
rl_optimized,RL-optimized prior,3,70,0.75,0.25,195914.80971613328,174699.73273869237,0.10828725509919368,0.09804055250709964,0.12280957554069127,8,80,20000,20260825,10.828725509919368,9.804055250709965,12.280957554069127,True,True,10–20
rl_optimized,RL-optimized prior,3,70,0.8,0.19999999999999996,134863.45363229045,120047.93274600618,0.10985571322145793,0.09628126808214459,0.1286049382013481,8,80,20000,20260825,10.985571322145793,9.628126808214459,12.86049382013481,True,True,10–20
rl_optimized,RL-optimized prior,3,70,0.85,0.15000000000000002,95421.01624646192,84249.3338857761,0.11707779690619313,0.10352875635572341,0.13637400580383408,8,80,20000,20260825,11.707779690619313,10.35287563557234,13.637400580383407,True,True,10–20
rl_optimized,RL-optimized prior,3,70,0.9,0.09999999999999998,51140.75159829347,45868.26044651137,0.10309764692543233,0.09101021610240267,0.12168518495589742,8,80,20000,20260825,10.309764692543233,9.101021610240267,12.168518495589742,True,True,10–20
rl_optimized,RL-optimized prior,3,70,0.95,0.050000000000000044,20910.01710320703,17648.235812939867,0.1559913257922153,0.14396954770129133,0.16956445390245167,8,80,20000,20260825,15.59913257922153,14.396954770129133,16.956445390245168,True,True,10–20
rl_optimized,RL-optimized prior,3,90,0.05,0.95,1516647.2276479052,1512080.3607191178,0.0030111596457863543,0.0019148929910475232,0.00446953196262756,8,80,20000,20260825,0.30111596457863543,0.19148929910475232,0.446953196262756,True,True,0–2
rl_optimized,RL-optimized prior,3,90,0.1,0.9,1411778.2952644401,1409464.1356151602,0.001639180639794624,0.0008116394829673524,0.0025546790321524515,8,80,20000,20260825,0.1639180639794624,0.08116394829673523,0.25546790321524515,True,True,0–2
rl_optimized,RL-optimized prior,3,90,0.15,0.85,1291839.6684805474,1288734.9904346676,0.0024032998224394753,0.0011105563890702053,0.003800473835472884,8,80,20000,20260825,0.24032998224394753,0.11105563890702053,0.3800473835472884,True,True,0–2
rl_optimized,RL-optimized prior,3,90,0.2,0.8,1179855.624802106,1176786.039614387,0.002601661697577473,0.0016397350877652705,0.0036733357829322744,8,80,20000,20260825,0.2601661697577473,0.16397350877652705,0.36733357829322744,True,True,0–2
rl_optimized,RL-optimized prior,3,90,0.25,0.75,1089191.2196701576,1082928.625926337,0.005749765175041444,0.0033120315027697802,0.008481474984810894,8,80,20000,20260825,0.5749765175041444,0.331203150276978,0.8481474984810894,True,True,0–2
rl_optimized,RL-optimized prior,3,90,0.3,0.7,988023.913867777,980692.2943443223,0.007420487925999586,0.004524881063129202,0.010868654766177918,8,80,20000,20260825,0.7420487925999586,0.4524881063129202,1.0868654766177919,True,True,0–2
rl_optimized,RL-optimized prior,3,90,0.35,0.65,889045.851040408,880371.0655103389,0.009757410734122951,0.006932876104691843,0.013131293327364159,8,80,20000,20260825,0.9757410734122951,0.6932876104691843,1.313129332736416,True,True,0–2
rl_optimized,RL-optimized prior,3,90,0.4,0.6,772166.4272245704,756902.2449434187,0.019767995270160266,0.014553096458316322,0.025652334875891258,8,80,20000,20260825,1.9767995270160266,1.4553096458316321,2.5652334875891256,True,True,0–2
rl_optimized,RL-optimized prior,3,90,0.45,0.55,708060.8781552033,692053.764127895,0.0226069742322349,0.017015617696669594,0.02919198473966125,8,80,20000,20260825,2.26069742322349,1.7015617696669594,2.9191984739661248,True,True,2–5
rl_optimized,RL-optimized prior,3,90,0.5,0.5,615608.7740025875,604048.2052721786,0.018779083760038007,0.01250050663612733,0.0264561284708017,8,80,20000,20260825,1.8779083760038007,1.2500506636127329,2.64561284708017,True,True,0–2
rl_optimized,RL-optimized prior,3,90,0.55,0.44999999999999996,546043.4697198814,533967.2448379018,0.02211586723704384,0.016823054634534373,0.028724058397240574,8,80,20000,20260825,2.211586723704384,1.6823054634534373,2.8724058397240575,True,True,2–5
rl_optimized,RL-optimized prior,3,90,0.6,0.4,467384.2542992918,456979.18188021047,0.022262351209671793,0.017919488864800822,0.02727117969600811,8,80,20000,20260825,2.2262351209671793,1.791948886480082,2.727117969600811,True,True,2–5
rl_optimized,RL-optimized prior,3,90,0.65,0.35,387220.37385378336,376991.2860834218,0.026416708574906078,0.021720839344282917,0.032206418473836984,8,80,20000,20260825,2.641670857490608,2.172083934428292,3.2206418473836984,True,True,2–5
rl_optimized,RL-optimized prior,3,90,0.7,0.30000000000000004,320876.16713892884,306551.4170976918,0.044642611412878286,0.03879046505288786,0.05190286872910921,8,80,20000,20260825,4.464261141287828,3.8790465052887857,5.190286872910921,True,True,2–5
rl_optimized,RL-optimized prior,3,90,0.75,0.25,231915.31296273644,219470.00530616328,0.05366315616499562,0.044508233057897306,0.06554657394767423,8,80,20000,20260825,5.366315616499562,4.450823305789731,6.554657394767423,True,True,5–10
rl_optimized,RL-optimized prior,3,90,0.8,0.19999999999999996,189848.63932378625,172736.18867295998,0.09013733631053866,0.08269888806858262,0.10007542205174415,8,80,20000,20260825,9.013733631053867,8.269888806858262,10.007542205174415,True,True,5–10
rl_optimized,RL-optimized prior,3,90,0.85,0.15000000000000002,114536.31290035916,103688.2218925366,0.09471311528300941,0.08454671664672775,0.1085741470289272,8,80,20000,20260825,9.47131152830094,8.454671664672775,10.85741470289272,True,True,5–10
rl_optimized,RL-optimized prior,3,90,0.9,0.09999999999999998,75467.40905953203,66993.05182902334,0.11229161483235417,0.10233005940098039,0.12617339485879275,8,80,20000,20260825,11.229161483235417,10.233005940098039,12.617339485879276,True,True,10–20
rl_optimized,RL-optimized prior,3,90,0.95,0.050000000000000044,30192.277522330103,26842.620844297147,0.11094415370140798,0.09900688325593772,0.1257332854817568,8,80,20000,20260825,11.094415370140798,9.900688325593771,12.573328548175681,True,True,10–20
rl_optimized,RL-optimized prior,3,110,0.05,0.95,1624984.5163883113,1621700.0919694668,0.002021203516538228,0.0014708210032208207,0.0026866602275953445,8,80,20000,20260825,0.2021203516538228,0.14708210032208208,0.26866602275953444,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.1,0.9,1493974.7236038938,1490960.4947965932,0.002017590230729893,0.0007408988676585986,0.0033797651200188784,8,80,20000,20260825,0.20175902307298932,0.07408988676585987,0.33797651200188783,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.15,0.85,1396548.3609291026,1391890.0492035272,0.0033355892684420185,0.0020014486021351363,0.00480142161578323,8,80,20000,20260825,0.33355892684420185,0.20014486021351363,0.480142161578323,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.2,0.8,1274892.478898968,1270868.244294516,0.0031565286257924097,0.0014371227444165634,0.004982358358155973,8,80,20000,20260825,0.31565286257924097,0.14371227444165635,0.49823583581559727,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.25,0.75,1178754.5494558238,1175268.3396025377,0.0029575367110104,0.0012735230848489154,0.0048658822187246376,8,80,20000,20260825,0.29575367110104,0.12735230848489154,0.48658822187246376,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.3,0.7,1068938.9317715005,1061848.337162809,0.006633301864064967,0.0043031313676894474,0.009321853235201558,8,80,20000,20260825,0.6633301864064967,0.4303131367689447,0.9321853235201558,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.35,0.65,983020.1234627343,976866.2083768295,0.0062602127250735995,0.0035210051744074544,0.009380222512517578,8,80,20000,20260825,0.62602127250736,0.35210051744074544,0.9380222512517578,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.4,0.6,876872.9264596907,865945.901316004,0.012461355361721438,0.008710881974629433,0.01679783900279264,8,80,20000,20260825,1.2461355361721438,0.8710881974629433,1.679783900279264,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.45,0.55,753419.3797651445,741687.3854418822,0.015571665181906336,0.01060608659981499,0.02144020645451894,8,80,20000,20260825,1.5571665181906336,1.060608659981499,2.144020645451894,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.5,0.5,667597.662225124,653245.4456686666,0.02149830259833585,0.015948819778703698,0.02785012710642066,8,80,20000,20260825,2.149830259833585,1.5948819778703698,2.785012710642066,True,True,2–5
rl_optimized,RL-optimized prior,3,110,0.55,0.44999999999999996,584408.2794504259,573429.2111760753,0.01878664053951329,0.012797816369356887,0.025965909326606584,8,80,20000,20260825,1.8786640539513288,1.2797816369356887,2.5965909326606584,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.6,0.4,523869.9952317334,512290.138645594,0.022104447079503098,0.0162001822850731,0.02950981724277879,8,80,20000,20260825,2.21044470795031,1.6200182285073101,2.950981724277879,True,True,2–5
rl_optimized,RL-optimized prior,3,110,0.65,0.35,447350.6351766611,439416.89648743044,0.01773494450521451,0.013575755020718835,0.02258996255454559,8,80,20000,20260825,1.7734944505214512,1.3575755020718834,2.258996255454559,True,True,0–2
rl_optimized,RL-optimized prior,3,110,0.7,0.30000000000000004,360811.27876885136,351400.53732256853,0.026082170929894066,0.02201343992303828,0.03117934871654705,8,80,20000,20260825,2.6082170929894066,2.201343992303828,3.117934871654705,True,True,2–5
rl_optimized,RL-optimized prior,3,110,0.75,0.25,292857.21632748493,282304.34257242124,0.036034194026016486,0.03116008195340547,0.04215056302094879,8,80,20000,20260825,3.6034194026016486,3.1160081953405467,4.2150563020948795,True,True,2–5
rl_optimized,RL-optimized prior,3,110,0.8,0.19999999999999996,210061.53826905286,199550.1650828547,0.05003949448725298,0.04322656070389186,0.05831672256459253,8,80,20000,20260825,5.003949448725297,4.322656070389186,5.831672256459253,True,True,5–10
rl_optimized,RL-optimized prior,3,110,0.85,0.15000000000000002,155586.34724962435,144338.22088357987,0.07229507321743256,0.06613053495447385,0.08007202654524637,8,80,20000,20260825,7.229507321743256,6.613053495447385,8.007202654524637,True,True,5–10
rl_optimized,RL-optimized prior,3,110,0.9,0.09999999999999998,92620.68221638308,85647.45115828319,0.07528805544542228,0.06636989855387931,0.08578859281355511,8,80,20000,20260825,7.5288055445422275,6.636989855387931,8.578859281355511,True,True,5–10
rl_optimized,RL-optimized prior,3,110,0.95,0.050000000000000044,41796.60181232315,37650.046593292864,0.09920795086761647,0.09132775984292735,0.11087643703281777,8,80,20000,20260825,9.920795086761647,9.132775984292735,11.087643703281778,True,True,5–10
rl_optimized,RL-optimized prior,3,130,0.05,0.95,1703918.288982451,1702910.0924261792,0.0005916930188440972,0.0004295127496013462,0.000726354506810245,8,80,20000,20260825,0.05916930188440972,0.04295127496013462,0.0726354506810245,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.1,0.9,1573338.651099411,1569643.0360790556,0.002348899912789415,0.0019870930969074774,0.0027377500606249653,8,80,20000,20260825,0.2348899912789415,0.19870930969074774,0.27377500606249655,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.15,0.85,1473809.4983596387,1473800.248504518,6.2761538250910576e-06,-0.0005190193027893031,0.0005338880191760875,8,80,20000,20260825,0.0006276153825091058,-0.05190193027893031,0.05338880191760875,True,False,0–2
rl_optimized,RL-optimized prior,3,130,0.2,0.8,1359673.7162672875,1355662.814917745,0.0029498998925665543,0.0023916351032620825,0.0035939294975994044,8,80,20000,20260825,0.2949899892566554,0.23916351032620825,0.35939294975994046,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.25,0.75,1266438.6620230335,1263041.8706367204,0.002682160208917761,0.0018570341833232197,0.003608580976036785,8,80,20000,20260825,0.2682160208917761,0.18570341833232196,0.3608580976036785,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.3,0.7,1154983.2231015426,1150449.8636291327,0.003925043569235509,0.0026803054932487444,0.005346962196374166,8,80,20000,20260825,0.3925043569235509,0.2680305493248744,0.5346962196374166,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.35,0.65,1050021.9871337297,1047383.4987321572,0.002512793478520292,0.001468859988443519,0.0036906869468407155,8,80,20000,20260825,0.2512793478520292,0.14688599884435188,0.36906869468407155,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.4,0.6,957518.0766171697,952784.8234772682,0.004943251992300501,0.0028781150082978465,0.007172400041166594,8,80,20000,20260825,0.49432519923005014,0.28781150082978463,0.7172400041166594,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.45,0.55,799933.4353953736,791337.6610196019,0.010745612066488053,0.007909862985554628,0.014043237852651491,8,80,20000,20260825,1.0745612066488053,0.7909862985554628,1.4043237852651491,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.5,0.5,711637.3531083353,703640.1909740192,0.0112376930460234,0.007584044866326245,0.015532246831888585,8,80,20000,20260825,1.12376930460234,0.7584044866326245,1.5532246831888585,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.55,0.44999999999999996,641275.5131308964,628077.9998601549,0.020580098569969008,0.016956360310115375,0.024754853071044525,8,80,20000,20260825,2.0580098569969008,1.6956360310115375,2.4754853071044525,True,True,2–5
rl_optimized,RL-optimized prior,3,130,0.6,0.4,549479.9718247887,541932.9777182257,0.013734793793302336,0.009075757680803154,0.018932994330981615,8,80,20000,20260825,1.3734793793302336,0.9075757680803154,1.8932994330981616,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.65,0.35,487634.69122031477,480077.7390486168,0.015497158647155507,0.011392787284969359,0.020132286361113087,8,80,20000,20260825,1.5497158647155507,1.139278728496936,2.0132286361113088,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.7,0.30000000000000004,407318.1811183549,401487.2772127088,0.01431535388289451,0.010863500366118935,0.0182366415763493,8,80,20000,20260825,1.431535388289451,1.0863500366118934,1.82366415763493,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.75,0.25,323572.1954884768,317106.1254373734,0.019983392087635776,0.017159988105523993,0.02331933330813907,8,80,20000,20260825,1.9983392087635776,1.7159988105523993,2.331933330813907,True,True,0–2
rl_optimized,RL-optimized prior,3,130,0.8,0.19999999999999996,256277.07231529406,247738.8946221625,0.03331619803517638,0.029528343972778037,0.037607798663617784,8,80,20000,20260825,3.331619803517638,2.9528343972778037,3.760779866361778,True,True,2–5
rl_optimized,RL-optimized prior,3,130,0.85,0.15000000000000002,165626.73478481174,158522.09507565238,0.04289548857187797,0.036458963440241576,0.04971572147920919,8,80,20000,20260825,4.289548857187797,3.6458963440241576,4.971572147920919,True,True,2–5
rl_optimized,RL-optimized prior,3,130,0.9,0.09999999999999998,104653.13758249028,97471.34236561853,0.06862474821847431,0.059563861592866085,0.07910958096667546,8,80,20000,20260825,6.862474821847431,5.956386159286609,7.910958096667546,True,True,5–10
rl_optimized,RL-optimized prior,3,130,0.95,0.050000000000000044,47981.77444093621,43510.70774096528,0.09318260427143332,0.08339524589595469,0.10646446752509131,8,80,20000,20260825,9.318260427143333,8.339524589595468,10.646446752509132,True,True,5–10
rl_optimized,RL-optimized prior,3,150,0.05,0.95,1740628.7664834145,1740249.3995296857,0.00021794822711973527,-8.156066695819142e-05,0.0005438954435926068,8,80,20000,20260825,0.021794822711973527,-0.008156066695819142,0.05438954435926068,True,False,0–2
rl_optimized,RL-optimized prior,3,150,0.1,0.9,1640603.4547148016,1639092.7094331607,0.0009208473121882221,0.0005735009217924247,0.0013315315050894236,8,80,20000,20260825,0.09208473121882221,0.05735009217924247,0.13315315050894236,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.15,0.85,1517538.685840162,1516419.4389870972,0.0007375409032456259,0.00020981024902344547,0.0014045007472395232,8,80,20000,20260825,0.0737540903245626,0.020981024902344547,0.14045007472395232,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.2,0.8,1398770.2752028173,1396050.7391887147,0.001944233490169256,0.0005683947265620048,0.0036505139517400975,8,80,20000,20260825,0.1944233490169256,0.056839472656200485,0.36505139517400975,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.25,0.75,1299149.146152911,1297749.6594347188,0.0010772332971440424,7.246963966691667e-05,0.0024054672133029405,8,80,20000,20260825,0.10772332971440424,0.007246963966691667,0.24054672133029406,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.3,0.7,1201873.099478581,1199701.5453159995,0.0018068081925817214,0.0006210958366893449,0.003321865474631599,8,80,20000,20260825,0.18068081925817214,0.06210958366893449,0.3321865474631599,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.35,0.65,1084553.293109284,1079103.754947162,0.005024684537630053,0.003056022954787241,0.0077514814103106814,8,80,20000,20260825,0.5024684537630053,0.3056022954787241,0.7751481410310681,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.4,0.6,1004960.2021495891,1002419.7442468028,0.002527918913955318,0.0015529602943366195,0.003655061088150169,8,80,20000,20260825,0.2527918913955318,0.15529602943366194,0.3655061088150169,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.45,0.55,917472.0199005299,912891.9554399365,0.004992048107461566,0.0033047925135653968,0.006914845627772278,8,80,20000,20260825,0.49920481074615664,0.33047925135653966,0.6914845627772278,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.5,0.5,769620.2826997148,763880.9847382235,0.00745731120983284,0.0052639735833283074,0.009865980187244938,8,80,20000,20260825,0.745731120983284,0.5263973583328307,0.9865980187244938,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.55,0.44999999999999996,665876.370708589,659903.5521231013,0.008969861145743274,0.006096041056348975,0.012579008548629367,8,80,20000,20260825,0.8969861145743274,0.6096041056348975,1.2579008548629367,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.6,0.4,584933.6085642279,576715.0247362822,0.014050455825438068,0.010884109910962447,0.018024855483641855,8,80,20000,20260825,1.4050455825438068,1.0884109910962447,1.8024855483641855,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.65,0.35,491881.75930580846,485499.5002437795,0.012975189547659194,0.009814213496725954,0.01650134631510114,8,80,20000,20260825,1.2975189547659194,0.9814213496725954,1.650134631510114,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.7,0.30000000000000004,440052.4066336855,434103.3808400944,0.01351890298498748,0.010352733655266764,0.017882737400041537,8,80,20000,20260825,1.351890298498748,1.0352733655266764,1.7882737400041537,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.75,0.25,366338.6510455302,360314.6255283311,0.016443870992063125,0.013118567600740039,0.020677189096008908,8,80,20000,20260825,1.6443870992063125,1.3118567600740039,2.0677189096008908,True,True,0–2
rl_optimized,RL-optimized prior,3,150,0.8,0.19999999999999996,272284.6204466972,266070.6636100588,0.022821549107122086,0.018987652415406453,0.027539556274864596,8,80,20000,20260825,2.2821549107122086,1.8987652415406453,2.7539556274864596,True,True,2–5
rl_optimized,RL-optimized prior,3,150,0.85,0.15000000000000002,199734.84682400821,194516.35717289872,0.02612708665557817,0.021357602530441187,0.031488900464401566,8,80,20000,20260825,2.612708665557817,2.135760253044119,3.148890046440157,True,True,2–5
rl_optimized,RL-optimized prior,3,150,0.9,0.09999999999999998,116451.71509827666,111244.99553942394,0.044711402957514634,0.040705738770987515,0.04964526353966944,8,80,20000,20260825,4.471140295751463,4.070573877098751,4.964526353966944,True,True,2–5
rl_optimized,RL-optimized prior,3,150,0.95,0.050000000000000044,54579.589232680555,50862.16195491444,0.06811020987934147,0.06228320907485214,0.07570629030389764,8,80,20000,20260825,6.811020987934146,6.228320907485214,7.570629030389764,True,True,5–10
rl_optimized,RL-optimized prior,3,170,0.05,0.95,1790689.899489928,1789502.9445080985,0.0006628478678344374,0.0004814967196439257,0.0008325831074866869,8,80,20000,20260825,0.06628478678344374,0.04814967196439257,0.08325831074866868,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.1,0.9,1674444.9765697233,1673497.2596230751,0.0005659887066516989,0.00033422831802154275,0.0007855400013986324,8,80,20000,20260825,0.05659887066516989,0.033422831802154274,0.07855400013986324,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.15,0.85,1550217.8248181446,1548814.3201564464,0.0009053596463857172,0.00043705493962201413,0.0013935719761084542,8,80,20000,20260825,0.09053596463857172,0.043705493962201414,0.13935719761084542,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.2,0.8,1426809.9618814616,1424734.9197921422,0.0014543226811950527,0.0003208598740196411,0.002527401348184749,8,80,20000,20260825,0.14543226811950527,0.03208598740196411,0.2527401348184749,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.25,0.75,1313685.1381369485,1311758.5469093597,0.0014665547867284134,0.0005101843586058363,0.0025722593598746183,8,80,20000,20260825,0.14665547867284134,0.05101843586058363,0.25722593598746185,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.3,0.7,1237837.1698032226,1234528.6073413803,0.002672857579780308,0.0017530423338272204,0.0036618691383646846,8,80,20000,20260825,0.2672857579780308,0.17530423338272205,0.36618691383646845,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.35,0.65,1150321.0450091516,1147570.713154554,0.0023909254434059113,0.0016048742395647908,0.0032753554975896216,8,80,20000,20260825,0.23909254434059113,0.16048742395647908,0.32753554975896215,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.4,0.6,1038165.266776249,1032863.0795535091,0.005107267014629158,0.0037697087785284467,0.006637413471063649,8,80,20000,20260825,0.5107267014629158,0.37697087785284467,0.6637413471063649,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.45,0.55,971116.7286740588,968855.7055707315,0.002328271191882836,0.0014355439454641432,0.003153671104273559,8,80,20000,20260825,0.23282711918828358,0.14355439454641433,0.3153671104273559,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.5,0.5,750914.183082757,747194.9322952817,0.004952963828977919,0.003126599444347253,0.007114977083269913,8,80,20000,20260825,0.4952963828977919,0.3126599444347253,0.7114977083269913,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.55,0.44999999999999996,677694.0087317713,671672.8576507742,0.00888476362992352,0.006902617490355695,0.011224119153479872,8,80,20000,20260825,0.888476362992352,0.6902617490355695,1.1224119153479872,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.6,0.4,592619.7551465575,587018.4239474952,0.009451813157455358,0.0074178079041103216,0.011987810151464332,8,80,20000,20260825,0.9451813157455358,0.7417807904110322,1.1987810151464333,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.65,0.35,512606.6422020432,506113.79014236986,0.012666343986066031,0.010102317969337526,0.016132034895283365,8,80,20000,20260825,1.266634398606603,1.0102317969337526,1.6132034895283365,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.7,0.30000000000000004,428111.3275176737,422823.58506146906,0.012351325733109375,0.009230829565373019,0.01631309381331969,8,80,20000,20260825,1.2351325733109375,0.9230829565373019,1.631309381331969,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.75,0.25,371846.1528980956,367025.5277456738,0.012964031266293419,0.009910884617418958,0.01680404165354845,8,80,20000,20260825,1.2964031266293419,0.9910884617418958,1.680404165354845,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.8,0.19999999999999996,288170.12751284894,284233.012402231,0.013662467878258422,0.01013550674975594,0.017871636663449934,8,80,20000,20260825,1.3662467878258422,1.013550674975594,1.7871636663449935,True,True,0–2
rl_optimized,RL-optimized prior,3,170,0.85,0.15000000000000002,206003.51226820349,201822.75742081305,0.0202945804241792,0.017257085518746048,0.023631625185384756,8,80,20000,20260825,2.02945804241792,1.7257085518746047,2.3631625185384757,True,True,2–5
rl_optimized,RL-optimized prior,3,170,0.9,0.09999999999999998,134222.9868189215,130430.49017008813,0.028255194871723233,0.02326257408952792,0.032587805143937,8,80,20000,20260825,2.8255194871723233,2.326257408952792,3.2587805143937,True,True,2–5
rl_optimized,RL-optimized prior,3,170,0.95,0.050000000000000044,59707.45971896507,56454.57026534701,0.05448045301087945,0.04977156668406946,0.059757780732496046,8,80,20000,20260825,5.448045301087944,4.977156668406946,5.975778073249605,True,True,5–10
rl_optimized,RL-optimized prior,3,190,0.05,0.95,1809058.0285874833,1808273.356841567,0.00043374603440937687,0.00037682498456547976,0.0004912641488486246,8,80,20000,20260825,0.04337460344093769,0.037682498456547975,0.049126414884862454,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.1,0.9,1705811.4402306203,1704768.4999952964,0.0006114041744161858,0.0003026060121149532,0.0009679198598246091,8,80,20000,20260825,0.06114041744161858,0.030260601211495323,0.09679198598246092,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.15,0.85,1587213.9812453182,1586045.3054436815,0.0007363063931176139,0.0003457585057407009,0.0011197094194366928,8,80,20000,20260825,0.07363063931176139,0.03457585057407009,0.11197094194366929,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.2,0.8,1456981.3768295127,1456512.4327113489,0.0003218600632934887,-0.00021403145228871543,0.0008398284626518482,8,80,20000,20260825,0.03218600632934887,-0.02140314522887154,0.08398284626518482,True,False,0–2
rl_optimized,RL-optimized prior,3,190,0.25,0.75,1345636.391156891,1343641.1807570346,0.0014827262498013916,0.0007262221825711651,0.0022690369200961736,8,80,20000,20260825,0.14827262498013916,0.07262221825711651,0.22690369200961735,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.3,0.7,1231996.0848056637,1231041.8935036312,0.0007745083882981785,0.00012566674149927238,0.001479230053680114,8,80,20000,20260825,0.07745083882981785,0.012566674149927239,0.1479230053680114,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.35,0.65,1154093.656034769,1152494.3177658198,0.001385795910571197,0.00035082900356752934,0.002508730626161859,8,80,20000,20260825,0.1385795910571197,0.03508290035675293,0.2508730626161859,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.4,0.6,1078324.1825277687,1075955.7703160031,0.002196382358980231,0.0010600917807561977,0.0033968029689184463,8,80,20000,20260825,0.21963823589802312,0.10600917807561977,0.33968029689184465,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.45,0.55,977920.5824664311,973871.0011700535,0.004141012439030645,0.0029920835428488557,0.005647028961357377,8,80,20000,20260825,0.41410124390306446,0.29920835428488557,0.5647028961357377,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.5,0.5,785512.0478205648,783425.5247872495,0.0026562584738254458,0.0012754412064690523,0.004327006776954639,8,80,20000,20260825,0.2656258473825446,0.12754412064690523,0.4327006776954639,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.55,0.44999999999999996,701484.3788167766,698403.0973013203,0.0043925162248853455,0.00320873238735897,0.00593175187652584,8,80,20000,20260825,0.43925162248853455,0.320873238735897,0.5931751876525839,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.6,0.4,610279.2860392993,605626.9576061805,0.007623277636231718,0.006467298985736489,0.009162380748785285,8,80,20000,20260825,0.7623277636231718,0.6467298985736489,0.9162380748785285,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.65,0.35,523836.0597473178,519397.00223119685,0.008474135053364251,0.006745346819618084,0.010408656396155215,8,80,20000,20260825,0.8474135053364251,0.6745346819618083,1.0408656396155216,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.7,0.30000000000000004,433794.38264547556,428343.9733727083,0.01256449942834259,0.010180072093670545,0.015448539661859361,8,80,20000,20260825,1.256449942834259,1.0180072093670545,1.5448539661859362,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.75,0.25,355370.61355960823,349941.48267922946,0.015277377119051305,0.012611554928219965,0.01903360629015989,8,80,20000,20260825,1.5277377119051305,1.2611554928219966,1.903360629015989,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.8,0.19999999999999996,287325.54228872934,283251.46777159575,0.014179298104446514,0.010849626007460422,0.017887164956718275,8,80,20000,20260825,1.4179298104446514,1.0849626007460422,1.7887164956718276,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.85,0.15000000000000002,206791.36019077493,204315.22113832907,0.011974093357485893,0.01036668894976056,0.014139482026076306,8,80,20000,20260825,1.1974093357485893,1.036668894976056,1.4139482026076307,True,True,0–2
rl_optimized,RL-optimized prior,3,190,0.9,0.09999999999999998,129445.55320054457,126286.49043036558,0.024404567728060877,0.022062001999130887,0.02789802774004691,8,80,20000,20260825,2.4404567728060877,2.2062001999130887,2.7898027740046913,True,True,2–5
rl_optimized,RL-optimized prior,3,190,0.95,0.050000000000000044,58812.13361985496,56144.1659244468,0.045364239166243214,0.04273164372394403,0.04929014260853226,8,80,20000,20260825,4.536423916624321,4.273164372394403,4.929014260853226,True,True,2–5
rl_optimized,RL-optimized prior,3,210,0.05,0.95,1813312.282715019,1813029.7400451982,0.00015581578116141692,-3.499678835100484e-06,0.00033831878901436073,8,80,20000,20260825,0.015581578116141692,-0.0003499678835100484,0.033831878901436074,True,False,0–2
rl_optimized,RL-optimized prior,3,210,0.1,0.9,1662643.8532727354,1661981.324682977,0.0003984789577479164,0.0001519228463729122,0.0006368333358722778,8,80,20000,20260825,0.03984789577479164,0.015192284637291222,0.06368333358722778,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.15,0.85,1608002.0934454137,1607797.426090437,0.00012728052768773424,-5.880920627587827e-06,0.0002752193255575186,8,80,20000,20260825,0.012728052768773424,-0.0005880920627587827,0.02752193255575186,True,False,0–2
rl_optimized,RL-optimized prior,3,210,0.2,0.8,1498204.9408363355,1497943.068070964,0.00017479101705897282,-8.419573134871294e-05,0.0004220338925295941,8,80,20000,20260825,0.017479101705897282,-0.008419573134871294,0.04220338925295941,True,False,0–2
rl_optimized,RL-optimized prior,3,210,0.25,0.75,1396928.8946783848,1396143.7371806293,0.0005620597445915587,0.00013001495680102227,0.000984615870691874,8,80,20000,20260825,0.05620597445915587,0.013001495680102228,0.0984615870691874,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.3,0.7,1263980.1783048091,1263772.4870039201,0.00016431531479199624,-0.0006135676936938061,0.0010350299711416122,8,80,20000,20260825,0.016431531479199624,-0.061356769369380615,0.10350299711416122,True,False,0–2
rl_optimized,RL-optimized prior,3,210,0.35,0.65,1159896.6647966816,1159155.8843802593,0.0006386607004790212,0.00011682918364097628,0.0013512550084204822,8,80,20000,20260825,0.06386607004790212,0.011682918364097628,0.13512550084204822,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.4,0.6,1067975.313851769,1066634.354310087,0.0012556091178229645,0.000455598916460892,0.0022202692429267655,8,80,20000,20260825,0.12556091178229645,0.0455598916460892,0.22202692429267654,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.45,0.55,983469.2732900865,981833.3789145867,0.0016633914448868081,0.0006955728584510101,0.0025245852690724594,8,80,20000,20260825,0.1663391444886808,0.06955728584510101,0.25245852690724596,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.5,0.5,782541.7187481928,782112.4322334651,0.0005485797171482787,0.00016123361276468022,0.0009670488775371828,8,80,20000,20260825,0.05485797171482787,0.01612336127646802,0.09670488775371827,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.55,0.44999999999999996,718064.8923257837,717321.87154385,0.0010347543653430602,8.860325362813617e-05,0.002094314264740055,8,80,20000,20260825,0.10347543653430602,0.008860325362813616,0.20943142647400548,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.6,0.4,627134.6376685067,625521.5139544818,0.0025722127548591933,0.0014608003168243677,0.003805997910119596,8,80,20000,20260825,0.25722127548591933,0.14608003168243677,0.3805997910119596,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.65,0.35,525038.1403845305,523112.19013692887,0.0036682101726764893,0.0022788679253987754,0.005353604887719307,8,80,20000,20260825,0.36682101726764893,0.22788679253987754,0.5353604887719307,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.7,0.30000000000000004,445807.0402689012,442730.3313444245,0.006901436376197445,0.005321189879766261,0.008687692685288018,8,80,20000,20260825,0.6901436376197445,0.5321189879766262,0.8687692685288018,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.75,0.25,372364.713964232,368687.771798923,0.009874571965114542,0.008526325787120759,0.01166173385125278,8,80,20000,20260825,0.9874571965114542,0.8526325787120759,1.166173385125278,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.8,0.19999999999999996,285599.143837923,282279.518909775,0.01162337142730352,0.009186644374064246,0.014774341188086182,8,80,20000,20260825,1.162337142730352,0.9186644374064246,1.4774341188086182,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.85,0.15000000000000002,231082.09707940213,228501.93093306123,0.011165582184648137,0.008957416226106903,0.01348144477906484,8,80,20000,20260825,1.1165582184648137,0.8957416226106903,1.3481444779064842,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.9,0.09999999999999998,144156.44462114543,142099.2990535008,0.014270229631779485,0.010478002744988002,0.01816548100831794,8,80,20000,20260825,1.4270229631779485,1.0478002744988002,1.816548100831794,True,True,0–2
rl_optimized,RL-optimized prior,3,210,0.95,0.050000000000000044,67813.99326793791,65613.63782983829,0.03244692329805532,0.025608370888280385,0.03760636677212603,8,80,20000,20260825,3.244692329805532,2.5608370888280385,3.760636677212603,True,True,2–5
rl_optimized,RL-optimized prior,3,230,0.05,0.95,1830666.8331431737,1829713.0083510126,0.000521025876960568,0.0003381019670249952,0.0007021796047716343,8,80,20000,20260825,0.0521025876960568,0.03381019670249952,0.07021796047716343,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.1,0.9,1709841.845345391,1709101.680232305,0.00043288513209627233,0.00017313672788049075,0.000723668606654182,8,80,20000,20260825,0.04328851320962723,0.017313672788049076,0.0723668606654182,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.15,0.85,1583262.3429476437,1583229.8210371342,2.054107498661306e-05,-0.0005200044654427582,0.0005747786630541096,8,80,20000,20260825,0.002054107498661306,-0.052000446544275825,0.05747786630541096,True,False,0–2
rl_optimized,RL-optimized prior,3,230,0.2,0.8,1479896.5159445792,1478635.2243779972,0.0008522836245593579,0.00032991573620466674,0.0013936091461921318,8,80,20000,20260825,0.08522836245593579,0.032991573620466674,0.13936091461921318,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.25,0.75,1395152.4018364432,1394325.122732335,0.0005929668350347361,5.314228062114902e-05,0.0011987267241911903,8,80,20000,20260825,0.05929668350347361,0.005314228062114902,0.11987267241911903,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.3,0.7,1299374.8052045393,1298503.571654506,0.000670502111125626,0.00021675292573619664,0.001074594563621467,8,80,20000,20260825,0.0670502111125626,0.021675292573619664,0.10745945636214671,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.35,0.65,1181419.1797123821,1179680.895537965,0.001471352593784947,0.0008343526666036993,0.002169910062210012,8,80,20000,20260825,0.1471352593784947,0.08343526666036993,0.2169910062210012,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.4,0.6,1059682.605583161,1058410.1679066438,0.0012007724481021276,0.0007169885902044149,0.001908674086484985,8,80,20000,20260825,0.12007724481021276,0.07169885902044149,0.1908674086484985,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.45,0.55,944109.094150787,942298.3134489588,0.0019179782432420245,0.0009845166154559605,0.0033326300965886846,8,80,20000,20260825,0.19179782432420245,0.09845166154559605,0.33326300965886846,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.5,0.5,853346.9871441325,850765.2925773582,0.0030253749127472362,0.0017326408214701772,0.004555868068870983,8,80,20000,20260825,0.3025374912747236,0.17326408214701772,0.4555868068870983,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.55,0.44999999999999996,698577.669500857,697792.4288621463,0.001124056311836763,0.0004920312301699536,0.0018044209392799671,8,80,20000,20260825,0.1124056311836763,0.04920312301699536,0.1804420939279967,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.6,0.4,621175.4367945765,620219.8546411884,0.0015383450419725886,0.0002549573322172538,0.003030578068934142,8,80,20000,20260825,0.15383450419725886,0.02549573322172538,0.3030578068934142,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.65,0.35,538037.3084806795,535836.2738172277,0.0040908588098976795,0.0029444152967121632,0.005405305074707332,8,80,20000,20260825,0.40908588098976795,0.29444152967121634,0.5405305074707333,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.7,0.30000000000000004,448393.7316005906,446018.79859191435,0.005296534811489395,0.0041133168645475756,0.006905336110234031,8,80,20000,20260825,0.5296534811489395,0.41133168645475754,0.690533611023403,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.75,0.25,370802.78872481396,368983.48090105085,0.00490640275392662,0.0034388445521151834,0.006895801107416949,8,80,20000,20260825,0.490640275392662,0.34388445521151834,0.6895801107416949,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.8,0.19999999999999996,299955.18299861415,297276.1547158403,0.008931428542063968,0.007014205706065035,0.011103232512309748,8,80,20000,20260825,0.8931428542063968,0.7014205706065035,1.1103232512309749,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.85,0.15000000000000002,228961.34318459494,227230.60842112443,0.007559069751242431,0.005734117478633616,0.009290555612178624,8,80,20000,20260825,0.7559069751242431,0.5734117478633616,0.9290555612178625,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.9,0.09999999999999998,151599.5366700121,150535.2403682245,0.007020445610623871,0.004774456945639272,0.00954361940942928,8,80,20000,20260825,0.7020445610623871,0.47744569456392716,0.954361940942928,True,True,0–2
rl_optimized,RL-optimized prior,3,230,0.95,0.050000000000000044,74487.46112881196,73199.41826111326,0.017292076386806632,0.014739232018135873,0.02012043118037643,8,80,20000,20260825,1.7292076386806632,1.4739232018135873,2.012043118037643,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.05,0.95,1840402.620168813,1840222.0367865525,9.812167200884403e-05,-6.896596091188755e-05,0.0002859545252341722,8,80,20000,20260825,0.009812167200884403,-0.006896596091188755,0.028595452523417216,True,False,0–2
rl_optimized,RL-optimized prior,3,250,0.1,0.9,1686567.6414044048,1686657.1538195652,-5.30737178652263e-05,-0.00033482182826483076,0.00023464530255194754,8,80,20000,20260825,-0.00530737178652263,-0.033482182826483076,0.023464530255194755,True,False,<0
rl_optimized,RL-optimized prior,3,250,0.15,0.85,1570010.6169735203,1569528.4398577856,0.00030711710514663704,8.531022324675952e-06,0.0006555134697736871,8,80,20000,20260825,0.030711710514663704,0.0008531022324675952,0.06555134697736871,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.2,0.8,1490547.3042891428,1489603.5719102856,0.0006331448697680653,0.00017027431145066885,0.0009760367999500669,8,80,20000,20260825,0.06331448697680653,0.017027431145066885,0.09760367999500669,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.25,0.75,1418568.1524512437,1417865.46725222,0.0004953482127800779,8.950774238236647e-06,0.0010202566591602257,8,80,20000,20260825,0.04953482127800779,0.0008950774238236647,0.10202566591602258,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.3,0.7,1315280.0406016107,1314212.1481428253,0.0008119126161885148,0.0005085174923024433,0.0010493873972606258,8,80,20000,20260825,0.08119126161885148,0.050851749230244325,0.10493873972606257,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.35,0.65,1222943.2270981465,1222008.8011242752,0.0007640796017068796,0.00018823333707551626,0.0013481854938680621,8,80,20000,20260825,0.07640796017068796,0.018823333707551626,0.1348185493868062,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.4,0.6,1110457.8866041722,1109385.6785799859,0.0009655548734631703,0.00036345124057945435,0.0016384310883603842,8,80,20000,20260825,0.09655548734631703,0.03634512405794543,0.16384310883603842,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.45,0.55,1034413.00734113,1033495.2142419827,0.0008872598204334725,0.0004674913043641843,0.0013807972932134982,8,80,20000,20260825,0.08872598204334725,0.04674913043641843,0.13807972932134982,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.5,0.5,935375.4344984945,933170.6288233469,0.0023571344658305238,0.001467624042237814,0.003232347176453154,8,80,20000,20260825,0.23571344658305238,0.1467624042237814,0.3232347176453154,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.55,0.44999999999999996,685463.693491321,683540.2541724213,0.0028060411326863433,0.0016196521341944603,0.00421749258967197,8,80,20000,20260825,0.2806041132686343,0.16196521341944603,0.421749258967197,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.6,0.4,615126.1288920222,614364.0934551506,0.0012388279428873217,0.00034227592107542173,0.002448821902268583,8,80,20000,20260825,0.12388279428873217,0.03422759210754217,0.2448821902268583,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.65,0.35,545846.7634329195,545097.9556481285,0.001371827836958328,0.0003697345497803928,0.0027088075018192274,8,80,20000,20260825,0.1371827836958328,0.03697345497803928,0.27088075018192276,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.7,0.30000000000000004,459293.46150985826,457808.72256146563,0.003232658578486536,0.002135216804019957,0.004778354963347667,8,80,20000,20260825,0.3232658578486536,0.2135216804019957,0.4778354963347667,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.75,0.25,371138.60603136616,369598.00904595485,0.004151001702261903,0.0028302615453838498,0.005813933171279317,8,80,20000,20260825,0.4151001702261903,0.283026154538385,0.5813933171279317,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.8,0.19999999999999996,306927.9405450585,305430.73119296704,0.00487804840912387,0.0035992446205617146,0.006347909000923302,8,80,20000,20260825,0.48780484091238696,0.35992446205617146,0.6347909000923302,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.85,0.15000000000000002,228034.04024665817,226566.68188766032,0.006434821561775106,0.0044932404592111785,0.00849050727887335,8,80,20000,20260825,0.6434821561775106,0.44932404592111785,0.8490507278873349,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.9,0.09999999999999998,159188.59983016626,158214.22776101116,0.006120865879809423,0.004820935965561321,0.0072739036853143365,8,80,20000,20260825,0.6120865879809423,0.4820935965561321,0.7273903685314337,True,True,0–2
rl_optimized,RL-optimized prior,3,250,0.95,0.050000000000000044,73182.02119975927,71945.24335454145,0.016900023051315882,0.0134085429389314,0.02069877928288122,8,80,20000,20260825,1.6900023051315882,1.34085429389314,2.069877928288122,True,True,0–2
rl_optimized,RL-optimized prior,5,1,0.05,0.95,9.998289910559318,12.0,-0.2002052458317547,-0.6253515556321028,-0.00011220188145322219,8,16,20000,20260825,-20.02052458317547,-62.535155563210274,-0.011220188145322219,True,True,<0
rl_optimized,RL-optimized prior,5,1,0.1,0.9,2.0,1.9970592028777454,0.0014703985611272952,0.00019913266660764872,0.0027416644556468306,8,16,20000,20260825,0.14703985611272952,0.019913266660764872,0.27416644556468306,True,True,0–2
rl_optimized,RL-optimized prior,5,1,0.15,0.85,1.9973373195683655,2.0,-0.001333115045489608,-0.0026697892271660972,0.0,8,16,20000,20260825,-0.1333115045489608,-0.2669789227166097,0.0,True,False,<0
rl_optimized,RL-optimized prior,5,1,0.2,0.8,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,5,1,0.25,0.75,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,5,1,0.3,0.7,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,5,1,0.35,0.65,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,5,1,0.4,0.6,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.45,0.55,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.5,0.5,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.55,0.44999999999999996,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.6,0.4,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.65,0.35,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.7,0.30000000000000004,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.75,0.25,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.8,0.19999999999999996,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.85,0.15000000000000002,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.9,0.09999999999999998,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,1,0.95,0.050000000000000044,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
rl_optimized,RL-optimized prior,5,10,0.05,0.95,26535.648169765773,26316.3746791835,0.008263355361792457,0.003711720352122791,0.012844414093298395,8,16,20000,20260825,0.8263355361792457,0.3711720352122791,1.2844414093298395,True,True,0–2
rl_optimized,RL-optimized prior,5,10,0.1,0.9,16234.34305314336,15942.36062390831,0.017985478579530034,0.010477059448286688,0.025426531676400264,8,16,20000,20260825,1.7985478579530034,1.0477059448286687,2.5426531676400264,True,True,0–2
rl_optimized,RL-optimized prior,5,10,0.15,0.85,10254.092854342176,9889.014369967153,0.03560319665141587,0.01509619350961422,0.05468390809893089,8,16,20000,20260825,3.560319665141587,1.509619350961422,5.468390809893089,True,True,2–5
rl_optimized,RL-optimized prior,5,10,0.2,0.8,6542.95832563634,6289.777606273925,0.038695144728404185,0.02134135746557737,0.056953076555262494,8,16,20000,20260825,3.8695144728404185,2.134135746557737,5.69530765552625,True,True,2–5
rl_optimized,RL-optimized prior,5,10,0.25,0.75,4140.182030038068,3994.5825353521477,0.035167413806822756,0.0015219615678754295,0.06548051399200372,8,16,20000,20260825,3.5167413806822756,0.15219615678754295,6.5480513992003715,True,True,2–5
rl_optimized,RL-optimized prior,5,10,0.3,0.7,2801.1898553240344,2586.175834299357,0.07675810356660207,0.040912158549336934,0.11519856691069764,8,16,20000,20260825,7.6758103566602065,4.091215854933694,11.519856691069764,True,True,5–10
rl_optimized,RL-optimized prior,5,10,0.35,0.65,1806.2488206564312,1670.4330530181205,0.0751921695865535,0.04595611045823287,0.10730985211356159,8,16,20000,20260825,7.519216958655351,4.595611045823287,10.73098521135616,True,True,5–10
rl_optimized,RL-optimized prior,5,10,0.4,0.6,1169.0279378982386,1083.0867174703503,0.07351511254931986,0.03547530503870622,0.1159441984291264,8,16,20000,20260825,7.351511254931986,3.5475305038706217,11.59441984291264,True,True,5–10
rl_optimized,RL-optimized prior,5,10,0.45,0.55,744.4192491134539,682.3988252743866,0.08331383681027715,0.034827759093584265,0.12643365406091567,8,16,20000,20260825,8.331383681027715,3.4827759093584265,12.643365406091567,True,True,5–10
rl_optimized,RL-optimized prior,5,10,0.5,0.5,468.6116238047472,422.7662445272091,0.09783235615307773,0.038898220363563274,0.14799936817210158,8,16,20000,20260825,9.783235615307772,3.8898220363563274,14.799936817210158,True,True,5–10
rl_optimized,RL-optimized prior,5,10,0.55,0.44999999999999996,277.07792036023204,263.9762299073154,0.04728522011383285,-0.008140487401905316,0.10518779341820206,8,16,20000,20260825,4.728522011383285,-0.8140487401905316,10.518779341820206,True,False,2–5
rl_optimized,RL-optimized prior,5,10,0.6,0.4,174.27810223879777,156.83741741945627,0.10007387385618927,-0.011627182783269907,0.2073408814631573,8,16,20000,20260825,10.007387385618927,-1.1627182783269907,20.73408814631573,True,False,10–20
rl_optimized,RL-optimized prior,5,10,0.65,0.35,104.70186404258186,98.96588249485885,0.054783948692548656,-0.08327303584033664,0.16738100376846002,8,16,20000,20260825,5.478394869254865,-8.327303584033665,16.738100376846003,True,False,5–10
rl_optimized,RL-optimized prior,5,10,0.7,0.30000000000000004,63.93637771527815,50.88974544574802,0.20405648139200927,0.07821796513930399,0.30202991419354797,8,16,20000,20260825,20.405648139200927,7.821796513930399,30.202991419354795,True,True,20–40
rl_optimized,RL-optimized prior,5,10,0.75,0.25,40.053770892667885,30.933365844947215,0.22770402996912886,0.10841836900895852,0.3456736017085389,8,16,20000,20260825,22.770402996912885,10.841836900895851,34.56736017085389,True,True,20–40
rl_optimized,RL-optimized prior,5,10,0.8,0.19999999999999996,24.338174677636804,17.9844494605084,0.26106005488433526,0.11527396929026601,0.4067263261799741,8,16,20000,20260825,26.106005488433524,11.527396929026601,40.672632617997415,True,True,20–40
rl_optimized,RL-optimized prior,5,10,0.85,0.15000000000000002,11.332020821111282,3.927885867206712,0.6533816934143684,0.2851514110862662,1.0,8,16,20000,20260825,65.33816934143684,28.51514110862662,100.0,True,True,60–80
rl_optimized,RL-optimized prior,5,10,0.9,0.09999999999999998,4.0,0.983668903803132,0.754082774049217,0.508165548098434,1.0,8,16,20000,20260825,75.40827740492169,50.816554809843396,100.0,True,True,60–80
rl_optimized,RL-optimized prior,5,10,0.95,0.050000000000000044,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,5,13,0.05,0.95,38753.65484772592,38499.44632849803,0.006559601158310002,0.0026371697222812296,0.010185999077902408,8,16,20000,20260825,0.6559601158310002,0.26371697222812296,1.0185999077902408,True,True,0–2
rl_optimized,RL-optimized prior,5,13,0.1,0.9,25939.452905148242,25527.966142809397,0.01586335547798612,0.0028743164449621167,0.027887473388613866,8,16,20000,20260825,1.5863355477986119,0.28743164449621167,2.788747338861387,True,True,0–2
rl_optimized,RL-optimized prior,5,13,0.15,0.85,17704.978808087126,17111.35058609532,0.03352888633341111,0.016861566165145468,0.0512700699092018,8,16,20000,20260825,3.352888633341111,1.6861566165145467,5.127006990920179,True,True,2–5
rl_optimized,RL-optimized prior,5,13,0.2,0.8,11914.950420149673,11579.84955203153,0.028124403065198256,0.00047303353820082883,0.055305591185006005,8,16,20000,20260825,2.8124403065198256,0.04730335382008288,5.530559118500601,True,True,2–5
rl_optimized,RL-optimized prior,5,13,0.25,0.75,8077.939195367788,7732.092102346931,0.04281377770448924,0.019853364608128192,0.06627976032114648,8,16,20000,20260825,4.281377770448924,1.9853364608128192,6.627976032114648,True,True,2–5
rl_optimized,RL-optimized prior,5,13,0.3,0.7,5504.18616865872,5286.412703571744,0.03956506164834972,0.020490554260823246,0.05946855133005924,8,16,20000,20260825,3.956506164834972,2.0490554260823246,5.946855133005924,True,True,2–5
rl_optimized,RL-optimized prior,5,13,0.35,0.65,3820.2967008656233,3624.7313420478404,0.05119114407356651,0.029356082860666932,0.07393907490782936,8,16,20000,20260825,5.119114407356651,2.935608286066693,7.3939074907829365,True,True,5–10
rl_optimized,RL-optimized prior,5,13,0.4,0.6,2690.2466780547134,2477.2904641981922,0.07915861976289373,0.045212269784009274,0.11688977119458888,8,16,20000,20260825,7.915861976289373,4.521226978400927,11.688977119458887,True,True,5–10
rl_optimized,RL-optimized prior,5,13,0.45,0.55,1802.8669022221552,1662.3508770897777,0.07794032102934612,0.026918880412288262,0.1275467573968464,8,16,20000,20260825,7.794032102934612,2.691888041228826,12.75467573968464,True,True,5–10
rl_optimized,RL-optimized prior,5,13,0.5,0.5,1202.733453005828,1102.3146058709399,0.08349218763635868,0.041321968057837055,0.12343071704144082,8,16,20000,20260825,8.349218763635868,4.132196805783705,12.343071704144082,True,True,5–10
rl_optimized,RL-optimized prior,5,13,0.55,0.44999999999999996,840.9129565655384,773.1497902300181,0.08058285439230117,0.03144253650485074,0.12552904518990302,8,16,20000,20260825,8.058285439230117,3.1442536504850738,12.552904518990301,True,True,5–10
rl_optimized,RL-optimized prior,5,13,0.6,0.4,544.2271134645611,460.4458529519581,0.15394539970500498,0.07531810754452972,0.25035094204578323,8,16,20000,20260825,15.394539970500498,7.531810754452972,25.03509420457832,True,True,10–20
rl_optimized,RL-optimized prior,5,13,0.65,0.35,321.15314003545006,276.63868516373145,0.1386081881896124,0.06209465228696475,0.21083568054278784,8,16,20000,20260825,13.86081881896124,6.209465228696475,21.083568054278786,True,True,10–20
rl_optimized,RL-optimized prior,5,13,0.7,0.30000000000000004,182.4577224248845,168.41203070689062,0.07698052749604123,-0.040501337439353025,0.19731381729883035,8,16,20000,20260825,7.698052749604123,-4.0501337439353025,19.731381729883037,True,False,5–10
rl_optimized,RL-optimized prior,5,13,0.75,0.25,104.58980012775966,88.4533080142663,0.1542836117267854,-0.029077479873222734,0.32666312519795604,8,16,20000,20260825,15.428361172678539,-2.9077479873222734,32.6663125197956,True,False,10–20
rl_optimized,RL-optimized prior,5,13,0.8,0.19999999999999996,59.81429546113816,46.736420478577855,0.21864129438851465,0.024756214529728312,0.3302527786061543,8,16,20000,20260825,21.864129438851464,2.475621452972831,33.02527786061543,True,True,20–40
rl_optimized,RL-optimized prior,5,13,0.85,0.15000000000000002,29.402723335800033,29.58380304923051,-0.006158603451878131,-0.552449059478926,0.26510554549069393,8,16,20000,20260825,-0.6158603451878131,-55.2449059478926,26.510554549069393,True,False,<0
rl_optimized,RL-optimized prior,5,13,0.9,0.09999999999999998,12.855250335439834,11.929724933318335,0.07199590657289467,-0.165882264475385,0.36511605399725855,8,16,20000,20260825,7.199590657289468,-16.588226447538503,36.51160539972585,True,False,5–10
rl_optimized,RL-optimized prior,5,13,0.95,0.050000000000000044,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
rl_optimized,RL-optimized prior,5,30,0.05,0.95,104380.34156310317,102736.30986668015,0.01575039582936333,0.004728896700474161,0.027765549180834116,8,16,20000,20260825,1.5750395829363328,0.4728896700474161,2.7765549180834115,True,True,0–2
rl_optimized,RL-optimized prior,5,30,0.1,0.9,86437.20390954468,85342.85386095292,0.012660636844951445,0.005277152457610951,0.019907189976853864,8,16,20000,20260825,1.2660636844951445,0.5277152457610951,1.9907189976853863,True,True,0–2
rl_optimized,RL-optimized prior,5,30,0.15,0.85,70225.25961804963,69153.49255739267,0.015261845473925284,0.006647858653300276,0.023988012868102593,8,16,20000,20260825,1.5261845473925284,0.6647858653300276,2.3988012868102593,True,True,0–2
rl_optimized,RL-optimized prior,5,30,0.2,0.8,56053.99303887048,54594.443569668074,0.026038278275559934,0.009713993443766774,0.04340944282627135,8,16,20000,20260825,2.6038278275559934,0.9713993443766774,4.3409442826271345,True,True,2–5
rl_optimized,RL-optimized prior,5,30,0.25,0.75,44767.94605056742,43973.48924793648,0.01774610793476139,0.008155054433230387,0.027290129988719714,8,16,20000,20260825,1.774610793476139,0.8155054433230388,2.7290129988719714,True,True,0–2
rl_optimized,RL-optimized prior,5,30,0.3,0.7,35026.15084288731,33572.98275042028,0.04148808982709351,0.015818529737896072,0.07000817356605116,8,16,20000,20260825,4.148808982709351,1.5818529737896072,7.000817356605116,True,True,2–5
rl_optimized,RL-optimized prior,5,30,0.35,0.65,27786.96907900255,26157.091383624967,0.05865618847250287,0.03187095742899204,0.08689347503026931,8,16,20000,20260825,5.865618847250287,3.187095742899204,8.689347503026932,True,True,5–10
rl_optimized,RL-optimized prior,5,30,0.4,0.6,21239.180287840114,20081.05974297158,0.05452755375552709,0.026608988612610074,0.08397649841182198,8,16,20000,20260825,5.452755375552709,2.6608988612610074,8.397649841182197,True,True,5–10
rl_optimized,RL-optimized prior,5,30,0.45,0.55,16291.220061821698,15302.511972274446,0.06068962826573554,0.03406890852589737,0.08708425902508665,8,16,20000,20260825,6.068962826573554,3.406890852589737,8.708425902508665,True,True,5–10
rl_optimized,RL-optimized prior,5,30,0.5,0.5,12125.944307453861,11284.452691061135,0.06939596579504814,0.03928695145287011,0.10236069165939587,8,16,20000,20260825,6.939596579504814,3.928695145287011,10.236069165939588,True,True,5–10
rl_optimized,RL-optimized prior,5,30,0.55,0.44999999999999996,8681.899514272058,8024.909315022897,0.07567355486770411,0.04442586844574236,0.11085104762133739,8,16,20000,20260825,7.567355486770411,4.442586844574236,11.085104762133739,True,True,5–10
rl_optimized,RL-optimized prior,5,30,0.6,0.4,6105.649914500862,5703.540070932216,0.0658586471873599,0.026887356979817294,0.10627729710665791,8,16,20000,20260825,6.58586471873599,2.6887356979817296,10.627729710665792,True,True,5–10
rl_optimized,RL-optimized prior,5,30,0.65,0.35,4268.58424428165,3899.7834062962556,0.08639886596579494,0.0520422606102422,0.12331792397609855,8,16,20000,20260825,8.639886596579494,5.20422606102422,12.331792397609854,True,True,5–10
rl_optimized,RL-optimized prior,5,30,0.7,0.30000000000000004,2972.5631867272514,2607.4802421150016,0.12281755565108798,0.09512577513076415,0.15484570553271038,8,16,20000,20260825,12.2817555651088,9.512577513076415,15.484570553271038,True,True,10–20
rl_optimized,RL-optimized prior,5,30,0.75,0.25,1803.9402867068043,1667.5514802704038,0.07560605383750596,0.044966884131792846,0.10216834008342301,8,16,20000,20260825,7.560605383750596,4.496688413179284,10.216834008342301,True,True,5–10
rl_optimized,RL-optimized prior,5,30,0.8,0.19999999999999996,1021.584748064799,938.5661540470737,0.08126451983057548,0.025368785404128014,0.1439621253463369,8,16,20000,20260825,8.126451983057548,2.5368785404128014,14.39621253463369,True,True,5–10
rl_optimized,RL-optimized prior,5,30,0.85,0.15000000000000002,538.5492709402527,484.4755542346803,0.10040625737207864,0.060220268190241504,0.152981055901297,8,16,20000,20260825,10.040625737207865,6.02202681902415,15.2981055901297,True,True,10–20
rl_optimized,RL-optimized prior,5,30,0.9,0.09999999999999998,230.7279219972273,188.61300953415582,0.18253062784302965,0.10438996125341926,0.2657777355468993,8,16,20000,20260825,18.253062784302966,10.438996125341927,26.577773554689934,True,True,10–20
rl_optimized,RL-optimized prior,5,30,0.95,0.050000000000000044,52.36236697545843,46.02287333236841,0.121069653823351,0.017506695439182707,0.24515870504845805,8,16,20000,20260825,12.1069653823351,1.7506695439182707,24.515870504845804,True,True,10–20
rl_optimized,RL-optimized prior,5,50,0.05,0.95,162584.22025024166,160857.58367833617,0.010619951734848199,0.003963725999325801,0.017753941550818775,8,16,20000,20260825,1.0619951734848199,0.3963725999325801,1.7753941550818775,True,True,0–2
rl_optimized,RL-optimized prior,5,50,0.1,0.9,144565.52777528466,144448.60638725932,0.0008087777897306525,0.00020419670579241433,0.0013572444416710683,8,16,20000,20260825,0.08087777897306525,0.020419670579241433,0.13572444416710683,True,True,0–2
rl_optimized,RL-optimized prior,5,50,0.15,0.85,126303.35488139374,125901.45318649508,0.0031820349924676083,0.0014320411419338486,0.005030188992619876,8,16,20000,20260825,0.31820349924676083,0.14320411419338486,0.5030188992619876,True,True,0–2
rl_optimized,RL-optimized prior,5,50,0.2,0.8,108963.0341661296,108386.03831087616,0.005295335795933553,0.0013284336798794762,0.009418874664937852,8,16,20000,20260825,0.5295335795933553,0.13284336798794763,0.9418874664937852,True,True,0–2
rl_optimized,RL-optimized prior,5,50,0.25,0.75,93206.86774755194,92442.7222208422,0.008198382213415845,0.0033301253304289626,0.013596203726987225,8,16,20000,20260825,0.8198382213415845,0.33301253304289624,1.3596203726987226,True,True,0–2
rl_optimized,RL-optimized prior,5,50,0.3,0.7,78369.43917152345,77518.64000545748,0.010856262020758733,0.0032389841375638495,0.01922251256241435,8,16,20000,20260825,1.0856262020758733,0.32389841375638495,1.922251256241435,True,True,0–2
rl_optimized,RL-optimized prior,5,50,0.35,0.65,65509.59927469952,64771.999933692045,0.011259408532091952,0.002222248836677543,0.020703588131693818,8,16,20000,20260825,1.1259408532091952,0.22222488366775428,2.0703588131693818,True,True,0–2
rl_optimized,RL-optimized prior,5,50,0.4,0.6,54026.71992927877,52796.66641231191,0.022767503164674907,0.008664404539273881,0.038612007351656596,8,16,20000,20260825,2.2767503164674907,0.8664404539273881,3.8612007351656596,True,True,2–5
rl_optimized,RL-optimized prior,5,50,0.45,0.55,43845.973014087765,42808.82870380697,0.02365426603596099,0.009602276586321703,0.038557064922721714,8,16,20000,20260825,2.365426603596099,0.9602276586321703,3.8557064922721715,True,True,2–5
rl_optimized,RL-optimized prior,5,50,0.5,0.5,35046.33091518579,33468.339240949594,0.045025873836979646,0.018579094435406722,0.0737136517972431,8,16,20000,20260825,4.502587383697964,1.8579094435406722,7.371365179724309,True,True,2–5
rl_optimized,RL-optimized prior,5,50,0.55,0.44999999999999996,27467.871461775496,26484.483506984652,0.03580138913054598,0.016753268645106623,0.055534193034552655,8,16,20000,20260825,3.580138913054598,1.6753268645106623,5.553419303455265,True,True,2–5
rl_optimized,RL-optimized prior,5,50,0.6,0.4,20607.344536143126,19949.10561140934,0.03194195756659979,0.00625522445599058,0.06037077966753791,8,16,20000,20260825,3.194195756659979,0.625522445599058,6.037077966753792,True,True,2–5
rl_optimized,RL-optimized prior,5,50,0.65,0.35,15311.677405396402,14527.78546551236,0.051195693269228015,0.022823069188023015,0.08522196065623111,8,16,20000,20260825,5.119569326922802,2.2823069188023015,8.522196065623111,True,True,5–10
rl_optimized,RL-optimized prior,5,50,0.7,0.30000000000000004,10842.222503873621,10264.358611499018,0.05329754966457745,0.03167200996452324,0.07936140769945405,8,16,20000,20260825,5.329754966457745,3.167200996452324,7.936140769945404,True,True,5–10
rl_optimized,RL-optimized prior,5,50,0.75,0.25,7237.1035225500655,6779.747765374456,0.06319596724719168,0.03308447487029609,0.09750662456615113,8,16,20000,20260825,6.319596724719167,3.308447487029609,9.750662456615112,True,True,5–10
rl_optimized,RL-optimized prior,5,50,0.8,0.19999999999999996,4420.518263897493,4159.151511887119,0.05912581656883176,0.02451192011335989,0.10451519372209028,8,16,20000,20260825,5.912581656883176,2.451192011335989,10.451519372209027,True,True,5–10
rl_optimized,RL-optimized prior,5,50,0.85,0.15000000000000002,2530.1623004200396,2313.4557242011306,0.08564927877667494,0.05256001199931258,0.12596545036399176,8,16,20000,20260825,8.564927877667493,5.256001199931258,12.596545036399176,True,True,5–10
rl_optimized,RL-optimized prior,5,50,0.9,0.09999999999999998,1173.3835491022771,1121.9591998164135,0.0438256947825858,0.006503791379889012,0.08513806736231969,8,16,20000,20260825,4.38256947825858,0.6503791379889012,8.513806736231968,True,True,2–5
rl_optimized,RL-optimized prior,5,50,0.95,0.050000000000000044,323.92507258010204,307.8731889754831,0.049554310435940496,-0.029590716454815407,0.14364332539420782,8,16,20000,20260825,4.95543104359405,-2.959071645481541,14.364332539420783,True,False,2–5
rl_optimized,RL-optimized prior,5,70,0.05,0.95,206150.37413912627,202748.260229568,0.016503069294757977,0.00581483421009954,0.028391283700379702,8,16,20000,20260825,1.6503069294757977,0.581483421009954,2.83912837003797,True,True,0–2
rl_optimized,RL-optimized prior,5,70,0.1,0.9,185647.4781909234,183101.4800958594,0.013714153943128915,0.004712728061099569,0.02379634034743283,8,16,20000,20260825,1.3714153943128915,0.4712728061099569,2.379634034743283,True,True,0–2
rl_optimized,RL-optimized prior,5,70,0.15,0.85,164586.0591116922,161227.49785871725,0.02040611015964444,0.006275875099040063,0.03635577636208398,8,16,20000,20260825,2.040611015964444,0.6275875099040062,3.635577636208398,True,True,2–5
rl_optimized,RL-optimized prior,5,70,0.2,0.8,146193.70325173865,142829.58691900998,0.023011362718788453,0.006995308919599319,0.041192938541850695,8,16,20000,20260825,2.3011362718788453,0.6995308919599319,4.119293854185069,True,True,2–5
rl_optimized,RL-optimized prior,5,70,0.25,0.75,130840.558376154,128353.3295148026,0.019009616683237196,0.009235630485832091,0.029716033978476115,8,16,20000,20260825,1.9009616683237196,0.9235630485832091,2.9716033978476117,True,True,0–2
rl_optimized,RL-optimized prior,5,70,0.3,0.7,113132.97907504355,110665.07195928789,0.02181421488175117,0.007700372502675543,0.038280831741230426,8,16,20000,20260825,2.181421488175117,0.7700372502675543,3.8280831741230426,True,True,2–5
rl_optimized,RL-optimized prior,5,70,0.35,0.65,98239.57121390702,95585.85949367294,0.027012655770411453,0.013918076366993243,0.042125755130996145,8,16,20000,20260825,2.7012655770411453,1.3918076366993244,4.2125755130996145,True,True,2–5
rl_optimized,RL-optimized prior,5,70,0.4,0.6,84334.25836137761,82117.47223817733,0.026285713140456024,0.014272213080776308,0.03970409380748799,8,16,20000,20260825,2.6285713140456024,1.4272213080776308,3.970409380748799,True,True,2–5
rl_optimized,RL-optimized prior,5,70,0.45,0.55,69305.8765647039,66524.62081545818,0.04013015760141403,0.018974110504720643,0.06640714377715706,8,16,20000,20260825,4.013015760141403,1.8974110504720643,6.640714377715707,True,True,2–5
rl_optimized,RL-optimized prior,5,70,0.5,0.5,58473.25519403721,56751.43384046717,0.029446305800085115,0.018811209364844924,0.04320244874585322,8,16,20000,20260825,2.9446305800085115,1.8811209364844923,4.320244874585322,True,True,2–5
rl_optimized,RL-optimized prior,5,70,0.55,0.44999999999999996,46603.94095352703,44585.46386208908,0.043311296215287065,0.02337828078341042,0.06747213166877875,8,16,20000,20260825,4.3311296215287065,2.337828078341042,6.7472131668778745,True,True,2–5
rl_optimized,RL-optimized prior,5,70,0.6,0.4,36316.23268695428,34050.12776741642,0.06239922899138983,0.03234129013339234,0.10143472661688724,8,16,20000,20260825,6.239922899138984,3.234129013339234,10.143472661688724,True,True,5–10
rl_optimized,RL-optimized prior,5,70,0.65,0.35,28059.316074710878,26224.054944407,0.06540648123487058,0.03738217837843272,0.10263338173924419,8,16,20000,20260825,6.540648123487058,3.7382178378432718,10.263338173924419,True,True,5–10
rl_optimized,RL-optimized prior,5,70,0.7,0.30000000000000004,20896.709129989504,19797.837768283425,0.05258585717351327,0.027492332254980156,0.08330063111859787,8,16,20000,20260825,5.258585717351327,2.7492332254980156,8.330063111859786,True,True,5–10
rl_optimized,RL-optimized prior,5,70,0.75,0.25,14567.005093799438,13416.021232859248,0.07901307465253216,0.050225056650818334,0.11795852765835765,8,16,20000,20260825,7.901307465253216,5.022505665081834,11.795852765835765,True,True,5–10
rl_optimized,RL-optimized prior,5,70,0.8,0.19999999999999996,9660.332269986491,9006.820228266011,0.067649023186383,0.04926980915011592,0.09317532302520837,8,16,20000,20260825,6.764902318638299,4.926980915011592,9.317532302520837,True,True,5–10
rl_optimized,RL-optimized prior,5,70,0.85,0.15000000000000002,5468.085121461545,5089.36925428237,0.06925932182232553,0.04232171086262715,0.10717121234447352,8,16,20000,20260825,6.925932182232552,4.232171086262715,10.717121234447353,True,True,5–10
rl_optimized,RL-optimized prior,5,70,0.9,0.09999999999999998,2606.924619057604,2439.9100681256205,0.06406573849931996,0.030915245806850677,0.1058658805064383,8,16,20000,20260825,6.406573849931996,3.0915245806850677,10.58658805064383,True,True,5–10
rl_optimized,RL-optimized prior,5,70,0.95,0.050000000000000044,871.059054026236,816.8084012912753,0.0622812569184622,0.029564979628173935,0.1068705919116216,8,16,20000,20260825,6.22812569184622,2.9564979628173935,10.68705919116216,True,True,5–10
rl_optimized,RL-optimized prior,5,90,0.05,0.95,239962.9285973779,235994.75538613356,0.016536609360616517,0.0073277247916762045,0.026039327515967443,8,16,20000,20260825,1.6536609360616517,0.7327724791676204,2.6039327515967443,True,True,0–2
rl_optimized,RL-optimized prior,5,90,0.1,0.9,217782.3168748521,213507.04813297896,0.019630926896281986,0.008242554374493283,0.031249358665782268,8,16,20000,20260825,1.9630926896281986,0.8242554374493283,3.1249358665782268,True,True,0–2
rl_optimized,RL-optimized prior,5,90,0.15,0.85,198556.3075795164,194617.97551156124,0.019834837361577984,0.007655345481876852,0.032103268153256044,8,16,20000,20260825,1.9834837361577984,0.7655345481876852,3.2103268153256046,True,True,0–2
rl_optimized,RL-optimized prior,5,90,0.2,0.8,179998.58269985672,176698.67321951973,0.01833297479813778,0.007497093708945077,0.02938578019003889,8,16,20000,20260825,1.833297479813778,0.7497093708945077,2.9385780190038893,True,True,0–2
rl_optimized,RL-optimized prior,5,90,0.25,0.75,163968.362585212,161702.90178697105,0.01381645070135773,0.006240869707547517,0.0219271224646721,8,16,20000,20260825,1.381645070135773,0.6240869707547516,2.19271224646721,True,True,0–2
rl_optimized,RL-optimized prior,5,90,0.3,0.7,142718.1063212393,139005.5134496572,0.026013467858279515,0.010966474028231846,0.04152089425996586,8,16,20000,20260825,2.6013467858279515,1.0966474028231845,4.152089425996586,True,True,2–5
rl_optimized,RL-optimized prior,5,90,0.35,0.65,126302.52588794255,123417.104472857,0.022845318371902845,0.009159378519929803,0.036808394095167875,8,16,20000,20260825,2.2845318371902845,0.9159378519929804,3.6808394095167873,True,True,2–5
rl_optimized,RL-optimized prior,5,90,0.4,0.6,109456.0632154931,106385.21919073677,0.028055494913155843,0.013090590379245311,0.04353005188175907,8,16,20000,20260825,2.8055494913155843,1.309059037924531,4.353005188175906,True,True,2–5
rl_optimized,RL-optimized prior,5,90,0.45,0.55,92887.63745253316,89682.65150182568,0.03450390211878607,0.016199821010687728,0.0551518183779727,8,16,20000,20260825,3.4503902118786067,1.6199821010687727,5.51518183779727,True,True,2–5
rl_optimized,RL-optimized prior,5,90,0.5,0.5,78474.90702616243,75104.64727032237,0.0429469735429755,0.022326110623036244,0.06686617836954811,8,16,20000,20260825,4.29469735429755,2.2326110623036244,6.686617836954811,True,True,2–5
rl_optimized,RL-optimized prior,5,90,0.55,0.44999999999999996,65392.02899827641,62821.28744224929,0.03931276633265013,0.019252940623275865,0.06157414262330077,8,16,20000,20260825,3.931276633265013,1.9252940623275865,6.157414262330077,True,True,2–5
rl_optimized,RL-optimized prior,5,90,0.6,0.4,54045.89391090728,51929.86743580049,0.03915240033951495,0.024048629011197267,0.05635936598800717,8,16,20000,20260825,3.915240033951495,2.404862901119727,5.635936598800717,True,True,2–5
rl_optimized,RL-optimized prior,5,90,0.65,0.35,42924.53798047158,41339.48221870222,0.03692656546450124,0.024285790290876297,0.05086969842758371,8,16,20000,20260825,3.6926565464501238,2.4285790290876297,5.086969842758371,True,True,2–5
rl_optimized,RL-optimized prior,5,90,0.7,0.30000000000000004,31943.588654841296,29713.47541339476,0.06981411091732626,0.04457012546181607,0.10012641436646286,8,16,20000,20260825,6.9814110917326255,4.457012546181606,10.012641436646286,True,True,5–10
rl_optimized,RL-optimized prior,5,90,0.75,0.25,23487.02785420407,22014.98065995827,0.06267490307345591,0.037701000087617384,0.09269630704319509,8,16,20000,20260825,6.267490307345591,3.7701000087617382,9.269630704319509,True,True,5–10
rl_optimized,RL-optimized prior,5,90,0.8,0.19999999999999996,15946.960492191083,14957.965301684686,0.06201778646098033,0.034601220606564564,0.09533129767470849,8,16,20000,20260825,6.201778646098033,3.4601220606564564,9.53312976747085,True,True,5–10
rl_optimized,RL-optimized prior,5,90,0.85,0.15000000000000002,9555.006015925168,8821.740141700195,0.07674153977536502,0.047777755169465135,0.11525219228567153,8,16,20000,20260825,7.674153977536502,4.777775516946513,11.525219228567153,True,True,5–10
rl_optimized,RL-optimized prior,5,90,0.9,0.09999999999999998,4886.462361104487,4498.118093715426,0.07947350019110433,0.04883857422820226,0.12198058196055446,8,16,20000,20260825,7.9473500191104325,4.883857422820226,12.198058196055445,True,True,5–10
rl_optimized,RL-optimized prior,5,90,0.95,0.050000000000000044,1663.5244451272392,1550.5244985302231,0.06792803491888155,0.04593547135077325,0.09763566838702009,8,16,20000,20260825,6.792803491888155,4.5935471350773245,9.763566838702008,True,True,5–10
rl_optimized,RL-optimized prior,5,110,0.05,0.95,265978.72240341664,263413.9003579975,0.009642959490304692,0.001676520946536908,0.018984305503512267,8,16,20000,20260825,0.9642959490304692,0.1676520946536908,1.8984305503512267,True,True,0–2
rl_optimized,RL-optimized prior,5,110,0.1,0.9,243803.33795990096,240866.50928575484,0.012045891982943813,0.0029108437982471314,0.022993117477982494,8,16,20000,20260825,1.2045891982943813,0.29108437982471314,2.2993117477982494,True,True,0–2
rl_optimized,RL-optimized prior,5,110,0.15,0.85,222148.39810659998,219419.4715617721,0.012284250384368645,0.0017280441523701562,0.024784577575443213,8,16,20000,20260825,1.2284250384368645,0.17280441523701562,2.478457757544321,True,True,0–2
rl_optimized,RL-optimized prior,5,110,0.2,0.8,200805.34738809592,197940.98318118625,0.014264382120132035,-0.0006422640248147093,0.03232799094245207,8,16,20000,20260825,1.4264382120132035,-0.06422640248147093,3.2327990942452067,True,False,0–2
rl_optimized,RL-optimized prior,5,110,0.25,0.75,181376.2731816846,178259.62047608214,0.017183353979715488,0.0011990838887036004,0.03734172412164427,8,16,20000,20260825,1.7183353979715488,0.11990838887036004,3.734172412164427,True,True,0–2
rl_optimized,RL-optimized prior,5,110,0.3,0.7,165293.9462393635,162484.06627503166,0.016999291433594466,0.0010974637894090814,0.036781991936966185,8,16,20000,20260825,1.6999291433594466,0.10974637894090813,3.6781991936966185,True,True,0–2
rl_optimized,RL-optimized prior,5,110,0.35,0.65,146747.33894024146,143980.4124242381,0.018855037072461722,0.002018275788303381,0.040027482826115235,8,16,20000,20260825,1.8855037072461722,0.20182757883033808,4.002748282611524,True,True,0–2
rl_optimized,RL-optimized prior,5,110,0.4,0.6,131615.67765159596,129459.80956741399,0.016380024953325356,0.002662329441784572,0.03274541367900585,8,16,20000,20260825,1.6380024953325356,0.2662329441784572,3.2745413679005853,True,True,0–2
rl_optimized,RL-optimized prior,5,110,0.45,0.55,113544.92835455053,110789.08491553822,0.02427095141059088,0.007874544371653355,0.045984779288636264,8,16,20000,20260825,2.427095141059088,0.7874544371653355,4.598477928863627,True,True,2–5
rl_optimized,RL-optimized prior,5,110,0.5,0.5,96088.99533922956,93276.50440938046,0.02926964653881503,0.009201512506986087,0.05575531715340343,8,16,20000,20260825,2.926964653881503,0.9201512506986087,5.575531715340343,True,True,2–5
rl_optimized,RL-optimized prior,5,110,0.55,0.44999999999999996,83326.8880105086,81364.3264854275,0.023552559947199625,0.010197217500500922,0.04059777195119394,8,16,20000,20260825,2.3552559947199625,1.0197217500500921,4.059777195119394,True,True,2–5
rl_optimized,RL-optimized prior,5,110,0.6,0.4,66819.24366619697,64644.70247374646,0.03254363673006644,0.013461659127580771,0.05917811442119832,8,16,20000,20260825,3.254363673006644,1.3461659127580772,5.917811442119833,True,True,2–5
rl_optimized,RL-optimized prior,5,110,0.65,0.35,53317.84002491155,51524.78661572438,0.03362952078233872,0.011345178616628648,0.06568644148172467,8,16,20000,20260825,3.3629520782338718,1.1345178616628648,6.568644148172467,True,True,2–5
rl_optimized,RL-optimized prior,5,110,0.7,0.30000000000000004,41422.49740546095,39875.18036915289,0.03735450861791989,0.012560238240061139,0.07580559958297173,8,16,20000,20260825,3.735450861791989,1.256023824006114,7.580559958297172,True,True,2–5
rl_optimized,RL-optimized prior,5,110,0.75,0.25,31629.616022764483,30260.80498131082,0.04327624592307733,0.02327148639497986,0.07323246990770238,8,16,20000,20260825,4.327624592307733,2.327148639497986,7.323246990770238,True,True,2–5
rl_optimized,RL-optimized prior,5,110,0.8,0.19999999999999996,22346.574502293006,21071.187432615592,0.057073045783663345,0.03514696617479468,0.08904116889880193,8,16,20000,20260825,5.707304578366335,3.5146966174794683,8.904116889880193,True,True,5–10
rl_optimized,RL-optimized prior,5,110,0.85,0.15000000000000002,13973.684229720126,13226.415199575345,0.05347687967325332,0.026458958243197106,0.09469948236625897,8,16,20000,20260825,5.3476879673253315,2.6458958243197106,9.469948236625896,True,True,5–10
rl_optimized,RL-optimized prior,5,110,0.9,0.09999999999999998,7389.661136239931,7008.80937032563,0.05153846149271313,0.027301625341685787,0.09016655938526674,8,16,20000,20260825,5.153846149271313,2.7301625341685787,9.016655938526675,True,True,5–10
rl_optimized,RL-optimized prior,5,110,0.95,0.050000000000000044,2623.263792356529,2483.6717390840276,0.05321312087607588,0.02242489312456857,0.09329461693463664,8,16,20000,20260825,5.321312087607588,2.242489312456857,9.329461693463664,True,True,5–10
rl_optimized,RL-optimized prior,5,130,0.05,0.95,287851.55845858774,285718.9515670221,0.007408703649150028,0.002253359751759554,0.013068798693610013,8,16,20000,20260825,0.7408703649150028,0.22533597517595538,1.3068798693610013,True,True,0–2
rl_optimized,RL-optimized prior,5,130,0.1,0.9,269336.3571222485,267037.8326793364,0.008534029595821724,0.004331557204588221,0.01304506243044512,8,16,20000,20260825,0.8534029595821724,0.4331557204588221,1.304506243044512,True,True,0–2
rl_optimized,RL-optimized prior,5,130,0.15,0.85,244344.69476829475,241792.3012534624,0.010445872447743088,0.004094806596953157,0.017576378573450593,8,16,20000,20260825,1.0445872447743088,0.4094806596953157,1.7576378573450593,True,True,0–2
rl_optimized,RL-optimized prior,5,130,0.2,0.8,227442.09244520293,225501.82646400668,0.00853081309768422,0.003171652185490967,0.014304779027872638,8,16,20000,20260825,0.853081309768422,0.3171652185490967,1.4304779027872638,True,True,0–2
rl_optimized,RL-optimized prior,5,130,0.25,0.75,207253.9624301191,205679.72575530325,0.007595689155263541,0.0011866881161799402,0.014783510998480964,8,16,20000,20260825,0.7595689155263541,0.11866881161799402,1.4783510998480964,True,True,0–2
rl_optimized,RL-optimized prior,5,130,0.3,0.7,189689.761686964,188286.35843721798,0.007398413268408177,0.0035645497886457322,0.011314979563005666,8,16,20000,20260825,0.7398413268408177,0.3564549788645732,1.1314979563005665,True,True,0–2
rl_optimized,RL-optimized prior,5,130,0.35,0.65,165016.09785711436,162643.08643064846,0.014380484433225815,0.004644848330053075,0.02523499095819246,8,16,20000,20260825,1.4380484433225815,0.4644848330053075,2.523499095819246,True,True,0–2
rl_optimized,RL-optimized prior,5,130,0.4,0.6,146793.77728807193,144482.06583642663,0.015748020756416237,0.0055395345655086,0.027301327808378024,8,16,20000,20260825,1.5748020756416237,0.5539534565508599,2.7301327808378026,True,True,0–2
rl_optimized,RL-optimized prior,5,130,0.45,0.55,125279.68110262026,122367.42318025595,0.02324605152833037,0.008165799318689215,0.04236305653338546,8,16,20000,20260825,2.324605152833037,0.8165799318689215,4.236305653338546,True,True,2–5
rl_optimized,RL-optimized prior,5,130,0.5,0.5,110668.35516264678,108265.66796858661,0.021710697611155405,0.008473694939992501,0.03840339913012569,8,16,20000,20260825,2.1710697611155405,0.8473694939992501,3.8403399130125693,True,True,2–5
rl_optimized,RL-optimized prior,5,130,0.55,0.44999999999999996,93099.65644289154,90281.32904344704,0.030272156816962048,0.01323913834769097,0.05126763743071583,8,16,20000,20260825,3.027215681696205,1.323913834769097,5.126763743071583,True,True,2–5
rl_optimized,RL-optimized prior,5,130,0.6,0.4,77571.55765875136,75188.86290597187,0.03071608750286181,0.0126389364862125,0.05367960790183288,8,16,20000,20260825,3.071608750286181,1.26389364862125,5.367960790183289,True,True,2–5
rl_optimized,RL-optimized prior,5,130,0.65,0.35,63678.10803441632,61435.485703588885,0.03521810556330218,0.017240938205905443,0.058339984033097515,8,16,20000,20260825,3.5218105563302182,1.7240938205905443,5.833998403309751,True,True,2–5
rl_optimized,RL-optimized prior,5,130,0.7,0.30000000000000004,48395.14814912675,46370.456114449604,0.04183667396653434,0.015592985575885615,0.07698741250789065,8,16,20000,20260825,4.183667396653434,1.5592985575885616,7.698741250789065,True,True,2–5
rl_optimized,RL-optimized prior,5,130,0.75,0.25,38341.61912576898,36918.65878977698,0.03711268246978239,0.0168034870104824,0.06265944920066535,8,16,20000,20260825,3.7112682469782388,1.6803487010482399,6.265944920066535,True,True,2–5
rl_optimized,RL-optimized prior,5,130,0.8,0.19999999999999996,27786.648802632473,26766.30582971318,0.03672062004190402,0.019805775080023902,0.06010218104647702,8,16,20000,20260825,3.6720620041904017,1.9805775080023902,6.010218104647702,True,True,2–5
rl_optimized,RL-optimized prior,5,130,0.85,0.15000000000000002,17596.54690591755,16747.370097445353,0.048258150477615835,0.027724089608763713,0.07829030980029861,8,16,20000,20260825,4.8258150477615835,2.7724089608763713,7.829030980029861,True,True,2–5
rl_optimized,RL-optimized prior,5,130,0.9,0.09999999999999998,9232.813171244286,8705.221201895542,0.05714314365116113,0.018692824073792136,0.11055733227240694,8,16,20000,20260825,5.714314365116113,1.8692824073792136,11.055733227240694,True,True,5–10
rl_optimized,RL-optimized prior,5,130,0.95,0.050000000000000044,3364.51908274664,3106.463613200246,0.07669906551272376,0.04983797854474681,0.12000036235903688,8,16,20000,20260825,7.669906551272376,4.98379785447468,12.00003623590369,True,True,5–10
rl_optimized,RL-optimized prior,5,150,0.05,0.95,308035.1352289504,307335.35782424867,0.0022717454104111967,-0.0006026896369374868,0.005420288310861832,8,16,20000,20260825,0.22717454104111967,-0.06026896369374868,0.5420288310861832,True,False,0–2
rl_optimized,RL-optimized prior,5,150,0.1,0.9,278391.9911784545,276108.18479974073,0.008203563504274092,0.0020864266878395468,0.015232576574316297,8,16,20000,20260825,0.8203563504274092,0.20864266878395468,1.5232576574316297,True,True,0–2
rl_optimized,RL-optimized prior,5,150,0.15,0.85,258119.29383804294,256025.60080554208,0.008111338758793218,0.002396104272254443,0.014858174210271814,8,16,20000,20260825,0.8111338758793218,0.2396104272254443,1.4858174210271813,True,True,0–2
rl_optimized,RL-optimized prior,5,150,0.2,0.8,238680.77857246046,236786.74280865883,0.007935434831115362,0.0018446073236622063,0.015087225682755829,8,16,20000,20260825,0.7935434831115362,0.18446073236622063,1.508722568275583,True,True,0–2
rl_optimized,RL-optimized prior,5,150,0.25,0.75,217345.02980458696,215655.40231888584,0.007773941217888658,-0.001030493442930608,0.01835221661392178,8,16,20000,20260825,0.7773941217888658,-0.1030493442930608,1.835221661392178,True,False,0–2
rl_optimized,RL-optimized prior,5,150,0.3,0.7,204446.1570846028,203319.45930047138,0.0055109756045215175,-0.0006217755716785788,0.012710627549330725,8,16,20000,20260825,0.5510975604521517,-0.06217755716785788,1.2710627549330726,True,False,0–2
rl_optimized,RL-optimized prior,5,150,0.35,0.65,180117.26224556714,178233.2995770611,0.010459645261193806,0.00019914023531586444,0.023659529201968343,8,16,20000,20260825,1.0459645261193806,0.019914023531586444,2.3659529201968343,True,True,0–2
rl_optimized,RL-optimized prior,5,150,0.4,0.6,162594.3423615084,161176.79829618032,0.008718286532850894,-0.0008992931262159997,0.020902177791226943,8,16,20000,20260825,0.8718286532850894,-0.08992931262159996,2.0902177791226944,True,False,0–2
rl_optimized,RL-optimized prior,5,150,0.45,0.55,139477.34675410006,137559.92978233442,0.013747156913918479,-0.0013677666110740727,0.03405996797199323,8,16,20000,20260825,1.374715691391848,-0.13677666110740727,3.4059967971993235,True,False,0–2
rl_optimized,RL-optimized prior,5,150,0.5,0.5,126776.43748109657,125015.26690625775,0.013891939305373135,0.0038860610101710824,0.026797202391558028,8,16,20000,20260825,1.3891939305373135,0.38860610101710824,2.679720239155803,True,True,0–2
rl_optimized,RL-optimized prior,5,150,0.55,0.44999999999999996,107251.42464917971,105277.78122230885,0.018402025272173828,0.005632180433382761,0.03547539562733778,8,16,20000,20260825,1.8402025272173828,0.5632180433382761,3.547539562733778,True,True,0–2
rl_optimized,RL-optimized prior,5,150,0.6,0.4,90143.3135410356,88613.00083339325,0.01697644170741197,0.0028461999904980605,0.03503113366908617,8,16,20000,20260825,1.6976441707411971,0.28461999904980606,3.5031133669086167,True,True,0–2
rl_optimized,RL-optimized prior,5,150,0.65,0.35,75215.62637883954,73692.99270611972,0.020243581633565766,0.004953291452339248,0.039767161817280766,8,16,20000,20260825,2.0243581633565766,0.4953291452339248,3.9767161817280767,True,True,2–5
rl_optimized,RL-optimized prior,5,150,0.7,0.30000000000000004,60290.91774616268,58807.412386503755,0.02460578500239119,0.00971945226204562,0.04476843065485124,8,16,20000,20260825,2.460578500239119,0.9719452262045619,4.476843065485124,True,True,2–5
rl_optimized,RL-optimized prior,5,150,0.75,0.25,46844.68875527795,45755.66054201755,0.023247634730793387,0.00800975454975661,0.04453065735535444,8,16,20000,20260825,2.3247634730793387,0.8009754549756609,4.453065735535445,True,True,2–5
rl_optimized,RL-optimized prior,5,150,0.8,0.19999999999999996,33909.98639505899,32898.87177095647,0.029817606304019306,0.01565789509814048,0.05069628433558304,8,16,20000,20260825,2.9817606304019306,1.565789509814048,5.069628433558304,True,True,2–5
rl_optimized,RL-optimized prior,5,150,0.85,0.15000000000000002,21985.918236298374,21217.77571208408,0.03493793236009146,0.010450156958482055,0.07114900123964074,8,16,20000,20260825,3.493793236009146,1.0450156958482055,7.114900123964074,True,True,2–5
rl_optimized,RL-optimized prior,5,150,0.9,0.09999999999999998,12304.708526591252,11848.80461136249,0.037051175510864454,0.014425084944039046,0.07403683008904416,8,16,20000,20260825,3.7051175510864454,1.4425084944039046,7.403683008904416,True,True,2–5
rl_optimized,RL-optimized prior,5,150,0.95,0.050000000000000044,4513.743230412621,4382.574039781424,0.02905995842816389,0.005882647612384884,0.06676546770132008,8,16,20000,20260825,2.905995842816389,0.5882647612384884,6.676546770132008,True,True,2–5
rl_optimized,RL-optimized prior,5,170,0.05,0.95,322982.0131522957,322489.94229847955,0.001523524016131983,-0.0001272785488876937,0.0034593333024142904,8,16,20000,20260825,0.1523524016131983,-0.012727854888769369,0.345933330241429,True,False,0–2
rl_optimized,RL-optimized prior,5,170,0.1,0.9,294797.1953873773,292885.2694753975,0.00648556343783202,0.0025125127551435256,0.011223492853384684,8,16,20000,20260825,0.648556343783202,0.25125127551435256,1.1223492853384684,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.15,0.85,273287.28437968844,271405.2657265318,0.006886594293724513,0.0029739316238812877,0.011500116216942136,8,16,20000,20260825,0.6886594293724513,0.2973931623881288,1.1500116216942136,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.2,0.8,247474.72581591952,245596.2877888925,0.007590423712295569,0.002526640694480828,0.013527332544028268,8,16,20000,20260825,0.7590423712295569,0.2526640694480828,1.3527332544028268,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.25,0.75,226610.92591000104,224629.63437723098,0.008743142127034642,0.0021352974233682653,0.01654922997896003,8,16,20000,20260825,0.8743142127034642,0.21352974233682653,1.654922997896003,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.3,0.7,206332.8070539619,204517.93738587,0.008795836658284206,0.0007746767861628284,0.01933975501378382,8,16,20000,20260825,0.8795836658284206,0.07746767861628284,1.9339755013783821,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.35,0.65,182466.7231292354,180134.734092607,0.012780352475430523,0.0019836034865879926,0.02793706214182946,8,16,20000,20260825,1.2780352475430523,0.19836034865879926,2.793706214182946,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.4,0.6,171286.31272694847,169450.97318744758,0.01071503910780447,0.0019188807800268853,0.02125326001875717,8,16,20000,20260825,1.071503910780447,0.19188807800268853,2.1253260018757167,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.45,0.55,156244.06663106926,154913.69803704077,0.008514682334592738,0.0021322368856908163,0.016068414030806385,8,16,20000,20260825,0.8514682334592738,0.21322368856908164,1.6068414030806384,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.5,0.5,133687.50259393922,131676.07237610716,0.015045761038274152,0.005023641090801001,0.028124387287779773,8,16,20000,20260825,1.5045761038274152,0.5023641090801001,2.8124387287779773,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.55,0.44999999999999996,116960.77742488345,115505.31675585073,0.012444006453081857,0.0039908478273755765,0.0239665860174908,8,16,20000,20260825,1.2444006453081857,0.39908478273755765,2.39665860174908,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.6,0.4,101340.75915122891,99925.02101661527,0.013970076270111265,0.004548600520314805,0.026661794979488097,8,16,20000,20260825,1.3970076270111265,0.4548600520314805,2.66617949794881,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.65,0.35,84135.49405836954,82782.58416689077,0.01608013248891349,0.006605546093152523,0.029808947020061656,8,16,20000,20260825,1.608013248891349,0.6605546093152523,2.980894702006166,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.7,0.30000000000000004,69648.63765183534,68537.90021635743,0.015947726659498174,0.006822847638839868,0.028415252763628916,8,16,20000,20260825,1.5947726659498174,0.6822847638839868,2.8415252763628915,True,True,0–2
rl_optimized,RL-optimized prior,5,170,0.75,0.25,52181.53849687186,50963.16417414816,0.02334876199169056,0.007980179115609604,0.04460035370982995,8,16,20000,20260825,2.334876199169056,0.7980179115609604,4.460035370982995,True,True,2–5
rl_optimized,RL-optimized prior,5,170,0.8,0.19999999999999996,39216.262161319086,38241.40341058339,0.024858533093376822,0.01187648277755804,0.043117067789037455,8,16,20000,20260825,2.4858533093376822,1.187648277755804,4.311706778903746,True,True,2–5
rl_optimized,RL-optimized prior,5,170,0.85,0.15000000000000002,26501.136112480814,25766.11637960073,0.027735404616631598,0.007725363308334288,0.05396802501170739,8,16,20000,20260825,2.77354046166316,0.7725363308334288,5.396802501170739,True,True,2–5
rl_optimized,RL-optimized prior,5,170,0.9,0.09999999999999998,14694.204686846862,14062.921836341706,0.042961348637686636,0.022715366702608764,0.07688514945983103,8,16,20000,20260825,4.296134863768664,2.2715366702608764,7.688514945983103,True,True,2–5
rl_optimized,RL-optimized prior,5,170,0.95,0.050000000000000044,5972.636674042645,5767.384626563504,0.03436539985282816,0.00813464487851194,0.07539521402127569,8,16,20000,20260825,3.436539985282816,0.8134644878511941,7.539521402127569,True,True,2–5
rl_optimized,RL-optimized prior,5,190,0.05,0.95,327779.12769530143,327081.62326307676,0.0021279708599171165,0.00042985033213494006,0.0039046126131619726,8,16,20000,20260825,0.21279708599171165,0.042985033213494006,0.39046126131619724,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.1,0.9,293940.6127552828,291565.46046487574,0.008080381503404066,0.004286676898149983,0.012388141490033311,8,16,20000,20260825,0.8080381503404066,0.4286676898149983,1.238814149003331,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.15,0.85,279477.38060683623,277361.0315616138,0.007572523546009902,0.0041034855645317725,0.01103190406030452,8,16,20000,20260825,0.7572523546009902,0.41034855645317725,1.103190406030452,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.2,0.8,255318.71336619486,253077.34484642916,0.008778708345404285,0.0044256930418254846,0.013204610738174583,8,16,20000,20260825,0.8778708345404285,0.4425693041825485,1.3204610738174583,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.25,0.75,234694.62872336077,232647.83693057872,0.008721084943084212,0.003960466483813505,0.013645603050975955,8,16,20000,20260825,0.8721084943084212,0.3960466483813505,1.3645603050975956,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.3,0.7,228696.2402252167,228185.0,0.0022354553127468257,0.0010499337283476102,0.0035172132086801274,8,16,20000,20260825,0.22354553127468257,0.10499337283476101,0.3517213208680127,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.35,0.65,201534.41389333346,200104.02572273297,0.007097488428738252,0.004305476460662141,0.01033921589419573,8,16,20000,20260825,0.7097488428738252,0.4305476460662141,1.033921589419573,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.4,0.6,184794.7259357905,183672.14638348468,0.006074738045802719,0.003153971204014727,0.00915611099512037,8,16,20000,20260825,0.6074738045802719,0.3153971204014727,0.915611099512037,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.45,0.55,158895.6332324373,157155.2631778518,0.010952913048526969,0.0051586786228158266,0.017230928308165867,8,16,20000,20260825,1.0952913048526969,0.5158678622815827,1.7230928308165867,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.5,0.5,138349.73754564626,136338.0886968299,0.014540315612472043,0.00772749475092227,0.022686694735282512,8,16,20000,20260825,1.4540315612472043,0.772749475092227,2.2686694735282513,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.55,0.44999999999999996,117257.05762021753,114831.56572757282,0.02068525291245671,0.012652671195547633,0.030403387412118572,8,16,20000,20260825,2.068525291245671,1.2652671195547633,3.0403387412118574,True,True,2–5
rl_optimized,RL-optimized prior,5,190,0.6,0.4,105034.87547945906,103511.25728486686,0.014505831397783386,0.007495451739069847,0.022147815081135502,8,16,20000,20260825,1.4505831397783386,0.7495451739069847,2.2147815081135502,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.65,0.35,84766.8863750612,83240.07733517213,0.018011857049149205,0.008009797930334846,0.030122688651653854,8,16,20000,20260825,1.8011857049149205,0.8009797930334847,3.0122688651653853,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.7,0.30000000000000004,73690.46908983887,72514.88861803862,0.015952951396836057,0.00967995222092632,0.023163756698436275,8,16,20000,20260825,1.5952951396836057,0.9679952220926319,2.3163756698436275,True,True,0–2
rl_optimized,RL-optimized prior,5,190,0.75,0.25,54047.988294969386,52386.42377684964,0.03074239339032714,0.019434014797828813,0.04708917315636818,8,16,20000,20260825,3.074239339032714,1.9434014797828814,4.708917315636818,True,True,2–5
rl_optimized,RL-optimized prior,5,190,0.8,0.19999999999999996,41980.844665388984,40983.77137086539,0.023750672538173756,0.015700352105493174,0.034272169437184107,8,16,20000,20260825,2.3750672538173756,1.5700352105493174,3.4272169437184106,True,True,2–5
rl_optimized,RL-optimized prior,5,190,0.85,0.15000000000000002,26416.094457295443,25340.054237070995,0.04073426607267727,0.024633899411045993,0.06441953055675494,8,16,20000,20260825,4.073426607267727,2.4633899411045994,6.441953055675493,True,True,2–5
rl_optimized,RL-optimized prior,5,190,0.9,0.09999999999999998,15810.973013235496,15213.81515095388,0.037768571344833135,0.020655880552380435,0.06363509446445753,8,16,20000,20260825,3.7768571344833135,2.0655880552380435,6.363509446445753,True,True,2–5
rl_optimized,RL-optimized prior,5,190,0.95,0.050000000000000044,6423.003404702412,6075.316544117647,0.05413150806213429,0.04151469464335389,0.07437530614444776,8,16,20000,20260825,5.413150806213429,4.151469464335388,7.437530614444777,True,True,5–10
rl_optimized,RL-optimized prior,5,210,0.05,0.95,338105.1711600709,337577.5236753274,0.001560601640409942,7.736771427224453e-05,0.003349971494304496,8,16,20000,20260825,0.1560601640409942,0.007736771427224454,0.3349971494304496,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.1,0.9,311852.96109759924,311139.4796655657,0.0022878776892877317,-0.00016323205235524996,0.005372915074612176,8,16,20000,20260825,0.22878776892877317,-0.016323205235524996,0.5372915074612176,True,False,0–2
rl_optimized,RL-optimized prior,5,210,0.15,0.85,291018.54186198965,290253.8446226764,0.0026276581362156826,0.0009052833854384934,0.004718494634593284,8,16,20000,20260825,0.26276581362156826,0.09052833854384934,0.47184946345932843,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.2,0.8,278794.0886299766,278378.79648843955,0.0014896016754797348,0.0008385858707854466,0.0021102608551368807,8,16,20000,20260825,0.14896016754797348,0.08385858707854466,0.21102608551368807,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.25,0.75,254837.31840286148,254476.5675145166,0.0014156124801729675,-0.00028760420683249244,0.003490699369015898,8,16,20000,20260825,0.14156124801729675,-0.028760420683249244,0.34906993690158983,True,False,0–2
rl_optimized,RL-optimized prior,5,210,0.3,0.7,242488.0754607905,242415.0073774843,0.00030132650097280944,-0.00022739219988822664,0.0009019809257152539,8,16,20000,20260825,0.030132650097280944,-0.022739219988822664,0.09019809257152539,True,False,0–2
rl_optimized,RL-optimized prior,5,210,0.35,0.65,221416.6938133895,221204.93539677502,0.0009563796341071074,0.00018630865379010153,0.0019143606053213524,8,16,20000,20260825,0.09563796341071074,0.018630865379010153,0.19143606053213524,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.4,0.6,202844.19744442072,202793.7287544885,0.0002488051941740288,9.464060627825955e-05,0.0003798761260785932,8,16,20000,20260825,0.02488051941740288,0.009464060627825954,0.03798761260785932,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.45,0.55,173884.78116664506,173075.75186020957,0.004652674610207241,0.0007386782019912469,0.009850440677601106,8,16,20000,20260825,0.46526746102072414,0.07386782019912469,0.9850440677601106,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.5,0.5,155960.87863230373,155557.16006237944,0.002588588711891715,-0.0012536642857804868,0.007805976935098565,8,16,20000,20260825,0.2588588711891715,-0.12536642857804867,0.7805976935098564,True,False,0–2
rl_optimized,RL-optimized prior,5,210,0.55,0.44999999999999996,136597.33956906974,136055.9310471857,0.003963536358702502,-0.0007171456120476094,0.010052937488118755,8,16,20000,20260825,0.3963536358702502,-0.07171456120476094,1.0052937488118756,True,False,0–2
rl_optimized,RL-optimized prior,5,210,0.6,0.4,120841.21093183706,120329.2136247448,0.004236942870268434,0.0009204933698826857,0.008196647168248972,8,16,20000,20260825,0.4236942870268434,0.09204933698826856,0.8196647168248972,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.65,0.35,101987.10111619826,101575.84334580295,0.004032448867496985,0.0007043178067643874,0.008088148100911852,8,16,20000,20260825,0.4032448867496985,0.07043178067643874,0.8088148100911852,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.7,0.30000000000000004,85428.80292518104,85140.14060356915,0.00337898123030822,0.001001943957194107,0.00622388123176815,8,16,20000,20260825,0.337898123030822,0.10019439571941069,0.622388123176815,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.75,0.25,67353.04195875514,66967.90641325394,0.00571816111493606,0.0006532326009898171,0.011160264998257952,8,16,20000,20260825,0.571816111493606,0.0653232600989817,1.1160264998257952,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.8,0.19999999999999996,50886.746171696795,50580.44530607732,0.006019266089169584,0.0029028150684903276,0.009769019454447195,8,16,20000,20260825,0.6019266089169584,0.29028150684903276,0.9769019454447195,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.85,0.15000000000000002,33468.49829549354,32839.147247477835,0.018804281042404725,0.009207613132641956,0.03513698459239599,8,16,20000,20260825,1.8804281042404725,0.9207613132641956,3.513698459239599,True,True,0–2
rl_optimized,RL-optimized prior,5,210,0.9,0.09999999999999998,19638.166609609496,19234.89738722474,0.02053497306553176,0.007784907397143312,0.04162124016192002,8,16,20000,20260825,2.053497306553176,0.7784907397143312,4.162124016192002,True,True,2–5
rl_optimized,RL-optimized prior,5,210,0.95,0.050000000000000044,7962.514627987002,7705.351013167805,0.03229678397265445,0.017107351922742455,0.05732885420034761,8,16,20000,20260825,3.2296783972654453,1.7107351922742455,5.732885420034761,True,True,2–5
rl_optimized,RL-optimized prior,5,230,0.05,0.95,343735.040975032,343358.028412199,0.0010968115492782093,-0.00021285952032723543,0.0027126342426868648,8,16,20000,20260825,0.10968115492782093,-0.021285952032723543,0.2712634242686865,True,False,0–2
rl_optimized,RL-optimized prior,5,230,0.1,0.9,311988.30361670046,310893.72271939856,0.003508403631203638,0.0009669975882016235,0.0068227079296371285,8,16,20000,20260825,0.3508403631203638,0.09669975882016235,0.6822707929637128,True,True,0–2
rl_optimized,RL-optimized prior,5,230,0.15,0.85,285917.38084380794,284291.3301486545,0.005687134830189677,0.001979098612318375,0.01053482210337997,8,16,20000,20260825,0.5687134830189677,0.19790986123183751,1.053482210337997,True,True,0–2
rl_optimized,RL-optimized prior,5,230,0.2,0.8,272040.9674356396,270982.9090186554,0.0038893348562821783,0.0012732316102749331,0.007136771799490016,8,16,20000,20260825,0.38893348562821783,0.1273231610274933,0.7136771799490016,True,True,0–2
rl_optimized,RL-optimized prior,5,230,0.25,0.75,243992.9125191993,242621.24528846456,0.005621750306484041,0.0015810121083573714,0.011284429227929717,8,16,20000,20260825,0.5621750306484041,0.15810121083573714,1.1284429227929718,True,True,0–2
rl_optimized,RL-optimized prior,5,230,0.3,0.7,228261.9491994923,227492.37979377818,0.0033714309739882875,-0.00011892710706762344,0.008217014523030475,8,16,20000,20260825,0.33714309739882875,-0.011892710706762344,0.8217014523030475,True,False,0–2
rl_optimized,RL-optimized prior,5,230,0.35,0.65,209892.60489044714,209006.94197593798,0.004219600375970467,0.0005768855710681254,0.009337887696985958,8,16,20000,20260825,0.4219600375970467,0.05768855710681254,0.9337887696985958,True,True,0–2
rl_optimized,RL-optimized prior,5,230,0.4,0.6,197466.93780794687,196866.24424000276,0.0030419956607031784,-0.00022807046587050009,0.007262147791570084,8,16,20000,20260825,0.30419956607031784,-0.02280704658705001,0.7262147791570084,True,False,0–2
rl_optimized,RL-optimized prior,5,230,0.45,0.55,165938.74004554065,165352.16110255066,0.0035349125998486164,-0.0017199282628932444,0.011268736430440462,8,16,20000,20260825,0.35349125998486164,-0.17199282628932444,1.1268736430440462,True,False,0–2
rl_optimized,RL-optimized prior,5,230,0.5,0.5,158985.27496011683,158444.49141456556,0.003401469385683198,0.000293732457672613,0.007710334088235848,8,16,20000,20260825,0.3401469385683198,0.029373245767261302,0.7710334088235848,True,True,0–2
rl_optimized,RL-optimized prior,5,230,0.55,0.44999999999999996,136550.58787022386,135689.45811500138,0.006306305733673412,0.00028547228759344954,0.014248127632595642,8,16,20000,20260825,0.6306305733673412,0.028547228759344952,1.4248127632595642,True,True,0–2
rl_optimized,RL-optimized prior,5,230,0.6,0.4,115403.30325407643,114547.81792509255,0.007413005562764585,-0.0001323809944373533,0.017853361032884138,8,16,20000,20260825,0.7413005562764585,-0.01323809944373533,1.7853361032884139,True,False,0–2
rl_optimized,RL-optimized prior,5,230,0.65,0.35,105518.73578294141,105020.04856581266,0.0047260537517677115,0.001374041616643784,0.00939244660299765,8,16,20000,20260825,0.47260537517677115,0.1374041616643784,0.939244660299765,True,True,0–2
rl_optimized,RL-optimized prior,5,230,0.7,0.30000000000000004,86294.37440570156,85856.38407074178,0.0050755375188261675,0.001449779157227099,0.010123984837108625,8,16,20000,20260825,0.5075537518826168,0.1449779157227099,1.0123984837108624,True,True,0–2
rl_optimized,RL-optimized prior,5,230,0.75,0.25,67470.45885615097,67284.8920061423,0.0027503421964909514,-0.0028479180041107665,0.010573636842089444,8,16,20000,20260825,0.27503421964909514,-0.28479180041107666,1.0573636842089444,True,False,0–2
rl_optimized,RL-optimized prior,5,230,0.8,0.19999999999999996,50902.669958805214,50545.251666342214,0.007021602064336774,-0.0003413282232735959,0.017113790947303698,8,16,20000,20260825,0.7021602064336774,-0.03413282232735959,1.7113790947303698,True,False,0–2
rl_optimized,RL-optimized prior,5,230,0.85,0.15000000000000002,34815.68814924413,34287.78573614056,0.015162774058654627,0.0033943271469748515,0.034083760802953056,8,16,20000,20260825,1.5162774058654627,0.33943271469748515,3.4083760802953056,True,True,0–2
rl_optimized,RL-optimized prior,5,230,0.9,0.09999999999999998,20956.798545408325,20432.203642613033,0.025032206215020003,0.010607953060213251,0.04693709242945325,8,16,20000,20260825,2.5032206215020003,1.060795306021325,4.693709242945325,True,True,2–5
rl_optimized,RL-optimized prior,5,230,0.95,0.050000000000000044,8979.085959568216,8678.587927341898,0.033466438964881995,0.023401991569822256,0.051072181263420086,8,16,20000,20260825,3.3466438964881995,2.3401991569822256,5.1072181263420084,True,True,2–5
rl_optimized,RL-optimized prior,5,250,0.05,0.95,349768.11704152235,349475.0278599833,0.0008379528243399603,0.00016152110486475913,0.001711323142067053,8,16,20000,20260825,0.08379528243399603,0.016152110486475912,0.1711323142067053,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.1,0.9,316215.3613393467,315605.9727062851,0.0019271316563512775,-0.0004261172762898335,0.00484079510017677,8,16,20000,20260825,0.19271316563512775,-0.042611727628983354,0.48407951001767696,True,False,0–2
rl_optimized,RL-optimized prior,5,250,0.15,0.85,303070.73184200923,302311.9501652083,0.0025036455093805365,0.0010311384745021052,0.004305245623533849,8,16,20000,20260825,0.25036455093805365,0.10311384745021052,0.4305245623533849,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.2,0.8,277233.6736552867,276633.7425404362,0.002163990784165959,0.0003256032448052393,0.004223871900052977,8,16,20000,20260825,0.2163990784165959,0.03256032448052393,0.42238719000529773,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.25,0.75,250333.52844534756,249615.54261310256,0.002868116934650833,6.902967601651877e-05,0.006153757293115439,8,16,20000,20260825,0.2868116934650833,0.006902967601651877,0.6153757293115439,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.3,0.7,229999.8446432345,229401.88266045612,0.002599836463828553,-3.60781057007209e-05,0.006142864090383397,8,16,20000,20260825,0.2599836463828553,-0.0036078105700720897,0.6142864090383398,True,False,0–2
rl_optimized,RL-optimized prior,5,250,0.35,0.65,204762.4573611977,203962.49275171937,0.003906793363332328,-0.00023395892007194163,0.00967645949044941,8,16,20000,20260825,0.3906793363332328,-0.023395892007194163,0.9676459490449411,True,False,0–2
rl_optimized,RL-optimized prior,5,250,0.4,0.6,184567.86351333602,183741.52717602457,0.004477140936573476,-0.0009713661661554518,0.01246766279571121,8,16,20000,20260825,0.4477140936573476,-0.09713661661554518,1.246766279571121,True,False,0–2
rl_optimized,RL-optimized prior,5,250,0.45,0.55,170534.48308925005,169547.57219643315,0.005787163246628535,0.0012405021829238194,0.012369735098211376,8,16,20000,20260825,0.5787163246628535,0.12405021829238194,1.2369735098211376,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.5,0.5,146784.430478315,145995.27351246466,0.005376298857302286,-0.0008887594183226266,0.014651883417448143,8,16,20000,20260825,0.5376298857302286,-0.08887594183226266,1.4651883417448144,True,False,0–2
rl_optimized,RL-optimized prior,5,250,0.55,0.44999999999999996,135563.72880948117,134613.27823225514,0.007011097921050702,0.0009074787466730822,0.015571982168860202,8,16,20000,20260825,0.7011097921050702,0.09074787466730821,1.5571982168860201,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.6,0.4,115336.88066422215,114426.71355229746,0.007891379640953211,-0.0001891894568843977,0.020582105103363668,8,16,20000,20260825,0.7891379640953211,-0.01891894568843977,2.058210510336367,True,False,0–2
rl_optimized,RL-optimized prior,5,250,0.65,0.35,103077.345573213,102266.39686466027,0.007867380596997653,0.0031941610779746554,0.014079442967228739,8,16,20000,20260825,0.7867380596997653,0.31941610779746554,1.407944296722874,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.7,0.30000000000000004,85314.06138942533,84520.24280034643,0.00930466298463306,0.001274091371469499,0.0218081251336959,8,16,20000,20260825,0.9304662984633061,0.1274091371469499,2.18081251336959,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.75,0.25,65034.72169884397,64392.7566209687,0.009871112862572362,0.0005490382488676504,0.027011389185522552,8,16,20000,20260825,0.9871112862572362,0.05490382488676504,2.7011389185522554,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.8,0.19999999999999996,51849.36050852744,51385.39445768614,0.008948346639010007,0.00011556628921316203,0.023570114348277715,8,16,20000,20260825,0.8948346639010007,0.011556628921316203,2.3570114348277715,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.85,0.15000000000000002,37853.737305327464,37488.872538384894,0.00963880432728681,0.0006311290669766159,0.02135383847799957,8,16,20000,20260825,0.963880432728681,0.06311290669766159,2.135383847799957,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.9,0.09999999999999998,23032.938684876026,22709.674392701716,0.01403486965328371,0.0047682140707135945,0.029189531842096432,8,16,20000,20260825,1.403486965328371,0.47682140707135945,2.9189531842096432,True,True,0–2
rl_optimized,RL-optimized prior,5,250,0.95,0.050000000000000044,10357.171373089779,10297.067396606762,0.005803126579442375,-0.006551674027634569,0.02039554003468813,8,16,20000,20260825,0.5803126579442375,-0.6551674027634569,2.039554003468813,True,False,0–2
si1000,SI1000 calibration prior,3,1,0.05,0.95,6469.833802805904,5675.653464196028,0.1227512734972338,0.10894471302753095,0.13611010527951084,8,80,20000,20260825,12.27512734972338,10.894471302753095,13.611010527951084,True,True,10–20
si1000,SI1000 calibration prior,3,1,0.1,0.9,1503.901084438612,1513.3869100569323,-0.006307479738177912,-0.05007986744594217,0.03320928842508486,8,80,20000,20260825,-0.6307479738177912,-5.007986744594217,3.320928842508486,True,False,<0
si1000,SI1000 calibration prior,3,1,0.15,0.85,92.0,92.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,3,1,0.2,0.8,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,3,1,0.25,0.75,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,3,1,0.3,0.7,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,3,1,0.35,0.65,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,3,1,0.4,0.6,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,3,1,0.45,0.55,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,3,1,0.5,0.5,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,3,1,0.55,0.44999999999999996,58.0,58.0,0.0,0.0,0.0,8,80,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,3,1,0.6,0.4,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,3,1,0.65,0.35,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,3,1,0.7,0.30000000000000004,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,3,1,0.75,0.25,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,3,1,0.8,0.19999999999999996,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,3,1,0.85,0.15000000000000002,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,3,1,0.9,0.09999999999999998,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,3,1,0.95,0.050000000000000044,0.0,0.0,,,,8,80,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,3,10,0.05,0.95,245377.44351406826,245545.2602015955,-0.0006839124457569401,-0.002584629214271572,0.0012655641058448852,8,80,20000,20260825,-0.06839124457569401,-0.2584629214271572,0.12655641058448852,True,False,<0
si1000,SI1000 calibration prior,3,10,0.1,0.9,180423.68053078884,178433.7541110232,0.011029186489885712,0.007628052681812336,0.014462005301790714,8,80,20000,20260825,1.1029186489885712,0.7628052681812336,1.4462005301790715,True,True,0–2
si1000,SI1000 calibration prior,3,10,0.15,0.85,139350.41389607987,137051.84676162014,0.016494871240022912,0.011136004536667632,0.021675022850141445,8,80,20000,20260825,1.6494871240022912,1.1136004536667632,2.1675022850141445,True,True,0–2
si1000,SI1000 calibration prior,3,10,0.2,0.8,112985.72648769396,107551.46840092838,0.04809685484792148,0.03939206904165926,0.05862839509467477,8,80,20000,20260825,4.809685484792148,3.939206904165926,5.862839509467477,True,True,2–5
si1000,SI1000 calibration prior,3,10,0.25,0.75,94079.7897836107,86682.55498329911,0.07862724626963624,0.06820464101411139,0.08977894622435445,8,80,20000,20260825,7.862724626963624,6.8204641014111385,8.977894622435445,True,True,5–10
si1000,SI1000 calibration prior,3,10,0.3,0.7,80594.70487375384,69026.22153776532,0.1435389999145692,0.1303491430220577,0.15807222449760316,8,80,20000,20260825,14.35389999145692,13.034914302205769,15.807222449760317,True,True,10–20
si1000,SI1000 calibration prior,3,10,0.35,0.65,67454.6249695391,54147.676939920726,0.1972725819115808,0.1783658280681698,0.2181329178066477,8,80,20000,20260825,19.727258191158082,17.83658280681698,21.81329178066477,True,True,10–20
si1000,SI1000 calibration prior,3,10,0.4,0.6,55048.85271022662,42140.41325336545,0.23449061735782784,0.21516434590042555,0.2565173239577112,8,80,20000,20260825,23.449061735782784,21.516434590042554,25.65173239577112,True,True,20–40
si1000,SI1000 calibration prior,3,10,0.45,0.55,43925.67641654848,32752.35364322365,0.25436882672831007,0.23096907663288807,0.28032786086581385,8,80,20000,20260825,25.436882672831008,23.096907663288807,28.032786086581385,True,True,20–40
si1000,SI1000 calibration prior,3,10,0.5,0.5,34076.262377331936,25373.38741421341,0.2553940589713213,0.22938814287781795,0.28272613613942654,8,80,20000,20260825,25.539405897132127,22.938814287781796,28.272613613942653,True,True,20–40
si1000,SI1000 calibration prior,3,10,0.55,0.44999999999999996,25683.02431190941,18688.840391928905,0.27232711518079467,0.24097388846001325,0.3047456097327159,8,80,20000,20260825,27.232711518079466,24.097388846001326,30.474560973271593,True,True,20–40
si1000,SI1000 calibration prior,3,10,0.6,0.4,17002.070387568496,13089.333735937342,0.23013295218987262,0.1905157606183495,0.2734750141863369,8,80,20000,20260825,23.013295218987263,19.05157606183495,27.34750141863369,True,True,20–40
si1000,SI1000 calibration prior,3,10,0.65,0.35,10771.13682724227,8381.35894103861,0.22186867779447872,0.20404037941576503,0.2428684673160938,8,80,20000,20260825,22.186867779447873,20.404037941576505,24.28684673160938,True,True,20–40
si1000,SI1000 calibration prior,3,10,0.7,0.30000000000000004,4655.410242538438,3890.9393441424436,0.164211285057266,0.13877807004911713,0.19492061447076825,8,80,20000,20260825,16.4211285057266,13.877807004911713,19.492061447076825,True,True,10–20
si1000,SI1000 calibration prior,3,10,0.75,0.25,1732.5830769285,1359.043640857501,0.21559683979668354,0.16735180709091668,0.26944831598759317,8,80,20000,20260825,21.559683979668353,16.73518070909167,26.94483159875932,True,True,20–40
si1000,SI1000 calibration prior,3,10,0.8,0.19999999999999996,689.547712560197,517.2969587903342,0.24980251639196815,0.1776094566929517,0.3205606944838426,8,80,20000,20260825,24.980251639196815,17.760945669295168,32.056069448384264,True,True,20–40
si1000,SI1000 calibration prior,3,10,0.85,0.15000000000000002,307.91019094828994,172.29270879686098,0.4404449288727973,0.41327868996376743,0.47345626579413785,8,80,20000,20260825,44.04449288727973,41.32786899637674,47.34562657941378,True,True,40–60
si1000,SI1000 calibration prior,3,10,0.9,0.09999999999999998,162.56275084797915,47.49471285216808,0.7078376651205733,0.6851843175064862,0.7333740494722989,8,80,20000,20260825,70.78376651205733,68.51843175064862,73.33740494722989,True,True,60–80
si1000,SI1000 calibration prior,3,10,0.95,0.050000000000000044,71.33259476882203,20.041182945332377,0.7190459282985181,0.6257006397083797,0.7866380987314266,8,80,20000,20260825,71.90459282985181,62.57006397083798,78.66380987314267,True,True,60–80
si1000,SI1000 calibration prior,3,13,0.05,0.95,335458.55088762427,335065.55923241214,0.0011715058512363763,-0.002773064755114968,0.0055687470126963646,8,80,20000,20260825,0.11715058512363763,-0.2773064755114968,0.5568747012696365,True,False,0–2
si1000,SI1000 calibration prior,3,13,0.1,0.9,253236.17853306927,252318.03766550013,0.003625630717094541,0.0014820001092884505,0.0058990310147890605,8,80,20000,20260825,0.3625630717094541,0.14820001092884505,0.589903101478906,True,True,0–2
si1000,SI1000 calibration prior,3,13,0.15,0.85,200687.71977123627,197544.74284863245,0.01566103260421936,0.009555465052535794,0.0227063919373562,8,80,20000,20260825,1.566103260421936,0.9555465052535794,2.27063919373562,True,True,0–2
si1000,SI1000 calibration prior,3,13,0.2,0.8,163740.27054665136,159549.005163034,0.02559703467952479,0.016987079443776972,0.03483583967004167,8,80,20000,20260825,2.559703467952479,1.6987079443776971,3.483583967004167,True,True,2–5
si1000,SI1000 calibration prior,3,13,0.25,0.75,136058.0577147822,128739.45758028714,0.0537902734863156,0.043982078427878483,0.0654166932060305,8,80,20000,20260825,5.37902734863156,4.398207842787849,6.54166932060305,True,True,5–10
si1000,SI1000 calibration prior,3,13,0.3,0.7,112637.91840660933,104724.13881807587,0.07025857455893025,0.05790823952881341,0.08472688691186103,8,80,20000,20260825,7.025857455893025,5.790823952881341,8.472688691186104,True,True,5–10
si1000,SI1000 calibration prior,3,13,0.35,0.65,97985.78452461294,84659.90978986927,0.13599804093415568,0.12159663990126052,0.15211640014644368,8,80,20000,20260825,13.599804093415568,12.159663990126052,15.211640014644367,True,True,10–20
si1000,SI1000 calibration prior,3,13,0.4,0.6,83061.78636333568,67622.75017728604,0.18587411687144484,0.1703342159621374,0.2045113444777612,8,80,20000,20260825,18.587411687144485,17.033421596213742,20.45113444777612,True,True,10–20
si1000,SI1000 calibration prior,3,13,0.45,0.55,69393.10325508057,53629.80408531976,0.2271594500078321,0.2095970123832569,0.2498704914758435,8,80,20000,20260825,22.71594500078321,20.95970123832569,24.98704914758435,True,True,20–40
si1000,SI1000 calibration prior,3,13,0.5,0.5,56228.24300555914,41904.7754921938,0.2547379528104624,0.23772688243701567,0.2762388790293899,8,80,20000,20260825,25.47379528104624,23.772688243701566,27.623887902938993,True,True,20–40
si1000,SI1000 calibration prior,3,13,0.55,0.44999999999999996,41446.303596566184,32116.502603756853,0.2251057436538756,0.20550886400486357,0.24939452682547303,8,80,20000,20260825,22.51057436538756,20.550886400486355,24.9394526825473,True,True,20–40
si1000,SI1000 calibration prior,3,13,0.6,0.4,31719.433618992298,24300.996897524295,0.2338767082217429,0.21559263665269837,0.25666385475145925,8,80,20000,20260825,23.38767082217429,21.55926366526984,25.666385475145926,True,True,20–40
si1000,SI1000 calibration prior,3,13,0.65,0.35,23771.27741399563,17638.46942886574,0.2579923610465765,0.23571962816854786,0.2856720081240258,8,80,20000,20260825,25.799236104657652,23.571962816854786,28.567200812402582,True,True,20–40
si1000,SI1000 calibration prior,3,13,0.7,0.30000000000000004,15945.965813255807,12169.026208102552,0.2368586292850009,0.20942283021955255,0.270085569085894,8,80,20000,20260825,23.68586292850009,20.942283021955255,27.008556908589398,True,True,20–40
si1000,SI1000 calibration prior,3,13,0.75,0.25,8200.787699190725,6920.108122659198,0.15616543477377276,0.1353978938882209,0.18291212985914163,8,80,20000,20260825,15.616543477377276,13.53978938882209,18.291212985914164,True,True,10–20
si1000,SI1000 calibration prior,3,13,0.8,0.19999999999999996,3128.2906114594116,2839.3517164851532,0.09236318835463397,0.035043837120115474,0.14669879551005183,8,80,20000,20260825,9.236318835463397,3.5043837120115473,14.669879551005183,True,True,5–10
si1000,SI1000 calibration prior,3,13,0.85,0.15000000000000002,1003.782118176832,816.3907557160004,0.18668529660718625,0.14874355651448,0.2325595142612699,8,80,20000,20260825,18.668529660718626,14.874355651448,23.255951426126988,True,True,10–20
si1000,SI1000 calibration prior,3,13,0.9,0.09999999999999998,307.4663703410048,176.411970913753,0.4262397844743214,0.332184775493262,0.5075260779768818,8,80,20000,20260825,42.623978447432144,33.218477549326195,50.75260779768818,True,True,40–60
si1000,SI1000 calibration prior,3,13,0.95,0.050000000000000044,92.16757940909977,30.52915722068576,0.6687646847577773,0.5907303843263432,0.7390184015322253,8,80,20000,20260825,66.87646847577773,59.07303843263432,73.90184015322254,True,True,60–80
si1000,SI1000 calibration prior,3,30,0.05,0.95,774637.9950722625,773915.1044909877,0.0009331979400356571,0.0004626477103608584,0.0014560539371339942,8,80,20000,20260825,0.09331979400356571,0.04626477103608584,0.14560539371339942,True,True,0–2
si1000,SI1000 calibration prior,3,30,0.1,0.9,663931.1925645063,659567.1634489367,0.006573014138277045,0.002242805926812913,0.011192567374856657,8,80,20000,20260825,0.6573014138277045,0.2242805926812913,1.1192567374856657,True,True,0–2
si1000,SI1000 calibration prior,3,30,0.15,0.85,569130.9158107359,565261.9262335511,0.006798066085855425,0.0035832123440483698,0.01028055012166469,8,80,20000,20260825,0.6798066085855425,0.358321234404837,1.0280550121664689,True,True,0–2
si1000,SI1000 calibration prior,3,30,0.2,0.8,482997.3054196405,480472.22852151416,0.005227931646393791,0.002840362207225405,0.007814253185631007,8,80,20000,20260825,0.5227931646393791,0.28403622072254053,0.7814253185631007,True,True,0–2
si1000,SI1000 calibration prior,3,30,0.25,0.75,419216.8931842193,410010.07791964844,0.021961937637196005,0.01572486322172881,0.028371513541502358,8,80,20000,20260825,2.1961937637196005,1.572486322172881,2.837151354150236,True,True,2–5
si1000,SI1000 calibration prior,3,30,0.3,0.7,355829.7115576909,347486.3418590969,0.023447647646032133,0.015392293474729254,0.032566109215704804,8,80,20000,20260825,2.3447647646032133,1.5392293474729253,3.2566109215704806,True,True,2–5
si1000,SI1000 calibration prior,3,30,0.35,0.65,299755.1660252685,289874.9079742627,0.03296109348845344,0.024245569704434623,0.04128774655958518,8,80,20000,20260825,3.296109348845344,2.4245569704434624,4.128774655958518,True,True,2–5
si1000,SI1000 calibration prior,3,30,0.4,0.6,255991.79313003132,247921.61274894446,0.031525152749672714,0.022098721908327165,0.04224557368805609,8,80,20000,20260825,3.1525152749672714,2.2098721908327166,4.224557368805609,True,True,2–5
si1000,SI1000 calibration prior,3,30,0.45,0.55,218558.3143116719,207234.33729519224,0.05181215389651683,0.04038003039178545,0.06469768776527535,8,80,20000,20260825,5.181215389651683,4.038003039178545,6.469768776527535,True,True,5–10
si1000,SI1000 calibration prior,3,30,0.5,0.5,181518.4949159062,169087.58632604795,0.0684828760596391,0.05623688460099918,0.0824301489896071,8,80,20000,20260825,6.848287605963909,5.623688460099919,8.243014898960709,True,True,5–10
si1000,SI1000 calibration prior,3,30,0.55,0.44999999999999996,151984.94302973693,137620.0509738413,0.09451523137449869,0.0824256862635595,0.10739153715555017,8,80,20000,20260825,9.451523137449868,8.24256862635595,10.739153715555016,True,True,5–10
si1000,SI1000 calibration prior,3,30,0.6,0.4,125514.62517681529,107620.89818087601,0.1425628843709008,0.13016817341416667,0.1562395528456575,8,80,20000,20260825,14.256288437090081,13.016817341416667,15.62395528456575,True,True,10–20
si1000,SI1000 calibration prior,3,30,0.65,0.35,100400.24088742773,84001.43096255916,0.16333436832343362,0.1500182025922088,0.17814474531802438,8,80,20000,20260825,16.333436832343363,15.00182025922088,17.81447453180244,True,True,10–20
si1000,SI1000 calibration prior,3,30,0.7,0.30000000000000004,79976.52711214697,64731.85324766654,0.19061435167225482,0.17884909259605952,0.2034745984757177,8,80,20000,20260825,19.061435167225483,17.88490925960595,20.34745984757177,True,True,10–20
si1000,SI1000 calibration prior,3,30,0.75,0.25,63519.23325552509,48720.230951610705,0.2329845866429303,0.22338366082795946,0.24311655278664845,8,80,20000,20260825,23.29845866429303,22.338366082795947,24.311655278664844,True,True,20–40
si1000,SI1000 calibration prior,3,30,0.8,0.19999999999999996,42470.087314929115,32618.46176655822,0.2319662183719562,0.22245531873103774,0.24283972319072417,8,80,20000,20260825,23.196621837195618,22.245531873103776,24.283972319072415,True,True,20–40
si1000,SI1000 calibration prior,3,30,0.85,0.15000000000000002,27565.004447751176,21924.23295216514,0.20463524706763536,0.19091666052512957,0.22073550351051419,8,80,20000,20260825,20.463524706763536,19.091666052512956,22.07355035105142,True,True,20–40
si1000,SI1000 calibration prior,3,30,0.9,0.09999999999999998,15059.509740605006,11736.941122286256,0.2206292685186223,0.21060936059746904,0.23223615444777937,8,80,20000,20260825,22.06292685186223,21.060936059746904,23.223615444777938,True,True,20–40
si1000,SI1000 calibration prior,3,30,0.95,0.050000000000000044,4934.365790196264,3826.4620746407345,0.2245280878358763,0.2034172307471952,0.2512367703018864,8,80,20000,20260825,22.45280878358763,20.34172307471952,25.12367703018864,True,True,20–40
si1000,SI1000 calibration prior,3,50,0.05,0.95,1112588.1378924241,1112613.9632476969,-2.321196352284005e-05,-0.0004925765355419942,0.00043479340984153847,8,80,20000,20260825,-0.002321196352284005,-0.04925765355419942,0.04347934098415385,True,False,<0
si1000,SI1000 calibration prior,3,50,0.1,0.9,1025191.6290309031,1022245.0627953801,0.002874161427077193,0.0023476825869466283,0.003436948004784668,8,80,20000,20260825,0.2874161427077193,0.23476825869466283,0.3436948004784668,True,True,0–2
si1000,SI1000 calibration prior,3,50,0.15,0.85,919491.5119711147,911812.6586134972,0.008351195478853657,0.005352304432036714,0.012014801594124824,8,80,20000,20260825,0.8351195478853657,0.5352304432036714,1.2014801594124824,True,True,0–2
si1000,SI1000 calibration prior,3,50,0.2,0.8,819686.6205809752,817664.832992292,0.002466537256946122,0.0017600467699033118,0.0033226023536020444,8,80,20000,20260825,0.2466537256946122,0.17600467699033118,0.33226023536020444,True,True,0–2
si1000,SI1000 calibration prior,3,50,0.25,0.75,721249.2057610062,720004.0720930565,0.0017263570732616307,0.000883042044692689,0.002632023545975251,8,80,20000,20260825,0.17263570732616307,0.0883042044692689,0.2632023545975251,True,True,0–2
si1000,SI1000 calibration prior,3,50,0.3,0.7,632506.6433430754,632227.1310422102,0.000441912039671144,-0.0004848884812880261,0.001414294268265892,8,80,20000,20260825,0.0441912039671144,-0.04848884812880261,0.1414294268265892,True,False,0–2
si1000,SI1000 calibration prior,3,50,0.35,0.65,558792.7618628121,555489.7404288445,0.005910995380392303,0.0025100487804023963,0.009949431991506996,8,80,20000,20260825,0.5910995380392303,0.25100487804023963,0.9949431991506996,True,True,0–2
si1000,SI1000 calibration prior,3,50,0.4,0.6,490921.4921185493,480674.06905570364,0.02087385300371214,0.01571110595963965,0.02652701885480269,8,80,20000,20260825,2.087385300371214,1.5711105959639649,2.652701885480269,True,True,2–5
si1000,SI1000 calibration prior,3,50,0.45,0.55,419869.7031953442,411622.1235055807,0.019643188415350288,0.01295379995674295,0.02739625464657791,8,80,20000,20260825,1.9643188415350288,1.295379995674295,2.739625464657791,True,True,0–2
si1000,SI1000 calibration prior,3,50,0.5,0.5,353049.0863449324,348650.8669673684,0.01245781266026802,0.008452375194169031,0.017302296528999173,8,80,20000,20260825,1.245781266026802,0.8452375194169032,1.7302296528999173,True,True,0–2
si1000,SI1000 calibration prior,3,50,0.55,0.44999999999999996,295848.5247927661,290264.05734342977,0.018876103753595164,0.011630850286848515,0.02719883566332948,8,80,20000,20260825,1.8876103753595164,1.1630850286848515,2.719883566332948,True,True,0–2
si1000,SI1000 calibration prior,3,50,0.6,0.4,248973.50942296893,240264.9934340553,0.0349776809954474,0.025253872040203792,0.04717893857342004,8,80,20000,20260825,3.49776809954474,2.525387204020379,4.717893857342004,True,True,2–5
si1000,SI1000 calibration prior,3,50,0.65,0.35,204137.28358937323,193092.30767182287,0.05410562795460516,0.043694297304297525,0.06814026152001718,8,80,20000,20260825,5.410562795460516,4.3694297304297525,6.814026152001718,True,True,5–10
si1000,SI1000 calibration prior,3,50,0.7,0.30000000000000004,170499.11294344216,156723.00387305592,0.08079871403762706,0.07259575579238527,0.09067655093318638,8,80,20000,20260825,8.079871403762706,7.259575579238526,9.067655093318638,True,True,5–10
si1000,SI1000 calibration prior,3,50,0.75,0.25,128878.54432338114,115903.90771344275,0.10067336404252458,0.09321125330591029,0.11022391369587381,8,80,20000,20260825,10.067336404252458,9.321125330591029,11.022391369587382,True,True,10–20
si1000,SI1000 calibration prior,3,50,0.8,0.19999999999999996,95076.73169387974,81307.54949980855,0.14482178708460525,0.13983982092502845,0.15076188011281677,8,80,20000,20260825,14.482178708460525,13.983982092502846,15.076188011281676,True,True,10–20
si1000,SI1000 calibration prior,3,50,0.85,0.15000000000000002,60387.20282746936,52039.73890784633,0.13823233282509106,0.13286889811243158,0.14512621345852758,8,80,20000,20260825,13.823233282509106,13.286889811243158,14.512621345852757,True,True,10–20
si1000,SI1000 calibration prior,3,50,0.9,0.09999999999999998,41583.975796832514,31975.028603771472,0.231073316317988,0.22284621413531802,0.24139806014820117,8,80,20000,20260825,23.1073316317988,22.284621413531802,24.139806014820117,True,True,20–40
si1000,SI1000 calibration prior,3,50,0.95,0.050000000000000044,15314.967697692646,12328.894457641858,0.1949774429168838,0.18210384602479346,0.20470427098276933,8,80,20000,20260825,19.497744291688377,18.210384602479344,20.470427098276932,True,True,10–20
si1000,SI1000 calibration prior,3,70,0.05,0.95,1374142.9578837429,1360804.0,0.009707110753808035,0.008357181024747622,0.011136358634752708,8,80,20000,20260825,0.9707110753808035,0.8357181024747622,1.1136358634752708,True,True,0–2
si1000,SI1000 calibration prior,3,70,0.1,0.9,1252565.5762849562,1249317.9804527173,0.0025927551369175905,0.0015631345961760995,0.0037199035351737735,8,80,20000,20260825,0.25927551369175905,0.15631345961760995,0.37199035351737736,True,True,0–2
si1000,SI1000 calibration prior,3,70,0.15,0.85,1148170.4510142365,1145798.007148921,0.0020662819385569575,0.0004522965860300765,0.0038861660028777223,8,80,20000,20260825,0.20662819385569575,0.04522965860300765,0.38861660028777223,True,True,0–2
si1000,SI1000 calibration prior,3,70,0.2,0.8,1039341.0078043408,1033056.5586105201,0.006046570997036649,0.004121959247706086,0.008108721345790215,8,80,20000,20260825,0.6046570997036649,0.4121959247706086,0.8108721345790215,True,True,0–2
si1000,SI1000 calibration prior,3,70,0.25,0.75,949586.7941970895,948533.0,0.0011097397347239468,0.0007209901113054334,0.0015255954819342055,8,80,20000,20260825,0.11097397347239468,0.07209901113054334,0.15255954819342055,True,True,0–2
si1000,SI1000 calibration prior,3,70,0.3,0.7,843970.6854788528,839382.5230913167,0.005436400181284662,0.0034493648143114593,0.007827512851168894,8,80,20000,20260825,0.5436400181284662,0.3449364814311459,0.7827512851168894,True,True,0–2
si1000,SI1000 calibration prior,3,70,0.35,0.65,753061.4957562422,748570.3610104048,0.0059638353190895055,0.003323371701571051,0.009000085489131449,8,80,20000,20260825,0.5963835319089505,0.3323371701571051,0.9000085489131449,True,True,0–2
si1000,SI1000 calibration prior,3,70,0.4,0.6,659519.0238395066,654958.2199838259,0.006915348444581748,0.0032499542667634384,0.01114234968440484,8,80,20000,20260825,0.6915348444581748,0.32499542667634385,1.114234968440484,True,True,0–2
si1000,SI1000 calibration prior,3,70,0.45,0.55,580371.5861364191,573462.3262802073,0.011904889938198826,0.007307872332311652,0.01722446263912958,8,80,20000,20260825,1.1904889938198826,0.7307872332311652,1.7224462639129579,True,True,0–2
si1000,SI1000 calibration prior,3,70,0.5,0.5,504543.91646401794,492555.61921865557,0.023760661568133834,0.01840080717351555,0.030363564694434866,8,80,20000,20260825,2.3760661568133834,1.840080717351555,3.036356469443487,True,True,2–5
si1000,SI1000 calibration prior,3,70,0.55,0.44999999999999996,422854.47882966994,411875.52707616263,0.025963900829177988,0.016115865400916196,0.03860294634518724,8,80,20000,20260825,2.596390082917799,1.6115865400916196,3.860294634518724,True,True,2–5
si1000,SI1000 calibration prior,3,70,0.6,0.4,363825.07911019126,352058.73999333254,0.032340648823978246,0.025431569063886,0.040948071892154436,8,80,20000,20260825,3.2340648823978246,2.5431569063886,4.094807189215444,True,True,2–5
si1000,SI1000 calibration prior,3,70,0.65,0.35,293477.9943246711,282743.04947912216,0.03657836380629276,0.028767990556447957,0.04689174991537968,8,80,20000,20260825,3.6578363806292757,2.8767990556447955,4.689174991537968,True,True,2–5
si1000,SI1000 calibration prior,3,70,0.7,0.30000000000000004,240324.1661813264,227664.27122465003,0.052678409990297825,0.0434502564364212,0.06473832489320797,8,80,20000,20260825,5.267840999029783,4.34502564364212,6.473832489320797,True,True,5–10
si1000,SI1000 calibration prior,3,70,0.75,0.25,190005.1521059085,176581.0657171776,0.07065117045483227,0.05927342927864854,0.08596005856746378,8,80,20000,20260825,7.065117045483227,5.927342927864854,8.596005856746377,True,True,5–10
si1000,SI1000 calibration prior,3,70,0.8,0.19999999999999996,140224.4212027545,128135.0798673919,0.08621423594883137,0.07591953615177212,0.09978927692421746,8,80,20000,20260825,8.621423594883137,7.591953615177212,9.978927692421745,True,True,5–10
si1000,SI1000 calibration prior,3,70,0.85,0.15000000000000002,95196.40353094015,84743.80195627127,0.10980038307089657,0.10020824272267247,0.12248338070251086,8,80,20000,20260825,10.980038307089657,10.020824272267246,12.248338070251085,True,True,10–20
si1000,SI1000 calibration prior,3,70,0.9,0.09999999999999998,46890.52437451012,40906.9630711247,0.1276070460546631,0.11566348359228501,0.1411387133336477,8,80,20000,20260825,12.76070460546631,11.5663483592285,14.11387133336477,True,True,10–20
si1000,SI1000 calibration prior,3,70,0.95,0.050000000000000044,24328.447062078623,19037.914523780804,0.21746281317496452,0.2046344579978958,0.23164426486134476,8,80,20000,20260825,21.746281317496454,20.463445799789582,23.164426486134477,True,True,20–40
si1000,SI1000 calibration prior,3,90,0.05,0.95,1515870.7469931908,1505631.8243582563,0.006754482633327452,0.005699457634217845,0.007742445359025907,8,80,20000,20260825,0.6754482633327452,0.5699457634217845,0.7742445359025907,True,True,0–2
si1000,SI1000 calibration prior,3,90,0.1,0.9,1375785.3687048787,1374372.3072638176,0.0010270943951027345,0.0001708886705579199,0.0018039526817528184,8,80,20000,20260825,0.10270943951027345,0.01708886705579199,0.18039526817528184,True,True,0–2
si1000,SI1000 calibration prior,3,90,0.15,0.85,1303303.2331321372,1297303.4342746094,0.004603532550985223,0.0037470446851302075,0.005424247143361432,8,80,20000,20260825,0.4603532550985223,0.37470446851302075,0.5424247143361433,True,True,0–2
si1000,SI1000 calibration prior,3,90,0.2,0.8,1185375.0138229511,1179173.6213000077,0.005231587008860061,0.0024600389229846448,0.00837455724527203,8,80,20000,20260825,0.5231587008860061,0.24600389229846448,0.837455724527203,True,True,0–2
si1000,SI1000 calibration prior,3,90,0.25,0.75,1077853.4107352206,1067550.6231259448,0.009558616697467381,0.00703355726139443,0.01234345740664644,8,80,20000,20260825,0.9558616697467381,0.703355726139443,1.234345740664644,True,True,0–2
si1000,SI1000 calibration prior,3,90,0.3,0.7,978458.9716514219,973414.2380892033,0.005155794681614756,0.0012492229981760916,0.00970372901241523,8,80,20000,20260825,0.5155794681614756,0.12492229981760916,0.970372901241523,True,True,0–2
si1000,SI1000 calibration prior,3,90,0.35,0.65,893586.5604578967,891692.8118339374,0.0021192671284006037,-0.0006173129282263101,0.005241678071975372,8,80,20000,20260825,0.21192671284006037,-0.06173129282263101,0.5241678071975372,True,False,0–2
si1000,SI1000 calibration prior,3,90,0.4,0.6,795176.2783430904,792080.6607242766,0.0038929954314839144,0.00045453028805164387,0.008054788933632212,8,80,20000,20260825,0.38929954314839144,0.045453028805164386,0.8054788933632212,True,True,0–2
si1000,SI1000 calibration prior,3,90,0.45,0.55,706314.5690272751,705100.8731538019,0.0017183503309929904,-0.0010439209091257506,0.004763710503309931,8,80,20000,20260825,0.17183503309929904,-0.10439209091257506,0.4763710503309931,True,False,0–2
si1000,SI1000 calibration prior,3,90,0.5,0.5,617169.4891673486,614648.9974283911,0.0040839538946714216,0.0006693287170080831,0.00799505352670593,8,80,20000,20260825,0.40839538946714216,0.0669328717008083,0.7995053526705931,True,True,0–2
si1000,SI1000 calibration prior,3,90,0.55,0.44999999999999996,536832.2498974791,527501.8429306585,0.01738048891176447,0.011407808611334502,0.02429195267131857,8,80,20000,20260825,1.738048891176447,1.1407808611334502,2.429195267131857,True,True,0–2
si1000,SI1000 calibration prior,3,90,0.6,0.4,455541.7692133136,444484.4852001319,0.0242728214193767,0.01685521746398235,0.03299545877576493,8,80,20000,20260825,2.42728214193767,1.685521746398235,3.299545877576493,True,True,2–5
si1000,SI1000 calibration prior,3,90,0.65,0.35,377518.1507425152,367684.42264299927,0.026048358417137263,0.017934845068689143,0.036476032707172146,8,80,20000,20260825,2.6048358417137263,1.7934845068689143,3.6476032707172146,True,True,2–5
si1000,SI1000 calibration prior,3,90,0.7,0.30000000000000004,305142.5762687323,297757.8010925144,0.02420106452045645,0.016214542295951095,0.03352404622804572,8,80,20000,20260825,2.420106452045645,1.6214542295951095,3.3524046228045723,True,True,2–5
si1000,SI1000 calibration prior,3,90,0.75,0.25,238613.55866995093,229675.27231612365,0.03745925589329424,0.029565321787883292,0.046594186838451845,8,80,20000,20260825,3.745925589329424,2.956532178788329,4.6594186838451845,True,True,2–5
si1000,SI1000 calibration prior,3,90,0.8,0.19999999999999996,180023.5860750766,171474.22045784176,0.04749025282536834,0.03898228758098943,0.05796864562006599,8,80,20000,20260825,4.749025282536834,3.8982287580989428,5.796864562006599,True,True,2–5
si1000,SI1000 calibration prior,3,90,0.85,0.15000000000000002,125775.12473284455,115522.09459673616,0.08151874353443556,0.07143305879263151,0.0942858519049502,8,80,20000,20260825,8.151874353443556,7.143305879263151,9.42858519049502,True,True,5–10
si1000,SI1000 calibration prior,3,90,0.9,0.09999999999999998,73679.30172905223,66850.9574612925,0.09267656054708862,0.0822253837015919,0.10599351569258986,8,80,20000,20260825,9.267656054708862,8.222538370159189,10.599351569258985,True,True,5–10
si1000,SI1000 calibration prior,3,90,0.95,0.050000000000000044,24531.669330852877,21690.186756309668,0.11582915684296913,0.0987392769935499,0.13441139913416345,8,80,20000,20260825,11.582915684296912,9.87392769935499,13.441139913416345,True,True,10–20
si1000,SI1000 calibration prior,3,110,0.05,0.95,1628054.0629457454,1618185.0661625788,0.006061836033448453,0.005436587989212871,0.006733609657089145,8,80,20000,20260825,0.6061836033448453,0.5436587989212871,0.6733609657089145,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.1,0.9,1464737.1183381632,1464925.2976117625,-0.00012847306949703707,-0.0003311271286725592,7.287526515446485e-05,8,80,20000,20260825,-0.012847306949703707,-0.03311271286725592,0.007287526515446486,True,False,<0
si1000,SI1000 calibration prior,3,110,0.15,0.85,1408036.3514684108,1404918.0,0.0022146810806118467,0.0018882832537896466,0.002587178211734191,8,80,20000,20260825,0.22146810806118467,0.18882832537896466,0.25871782117341907,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.2,0.8,1301009.1909937956,1295134.6511952516,0.004515371481777719,0.004057267778432488,0.0049728517925081706,8,80,20000,20260825,0.4515371481777719,0.40572677784324884,0.49728517925081706,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.25,0.75,1185001.049772575,1178715.74956092,0.00530404611275348,0.002775394430566955,0.008054323852707178,8,80,20000,20260825,0.530404611275348,0.2775394430566955,0.8054323852707178,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.3,0.7,1076566.3807300036,1069164.0,0.006875916675926574,0.005688101763482445,0.008159676817258772,8,80,20000,20260825,0.6875916675926574,0.5688101763482445,0.8159676817258772,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.35,0.65,977714.1934032519,975391.911159606,0.002375215844583778,0.00044533858280870753,0.0044408878853825495,8,80,20000,20260825,0.2375215844583778,0.04453385828087075,0.44408878853825495,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.4,0.6,887570.5273443346,885910.6029361098,0.001870188742286727,-0.0009929639782757516,0.004881295901718602,8,80,20000,20260825,0.1870188742286727,-0.09929639782757516,0.48812959017186014,True,False,0–2
si1000,SI1000 calibration prior,3,110,0.45,0.55,797156.5415993393,791652.607690163,0.006904458060563279,0.00375527788978757,0.010810574329149562,8,80,20000,20260825,0.6904458060563279,0.375527788978757,1.0810574329149563,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.5,0.5,706701.9021489832,702541.7241051088,0.005886750879294467,0.004024023684820438,0.007875935626857847,8,80,20000,20260825,0.5886750879294467,0.4024023684820438,0.7875935626857847,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.55,0.44999999999999996,616967.4036853896,612782.1885321133,0.006783527181948856,0.00411022308038379,0.010419479311035068,8,80,20000,20260825,0.6783527181948856,0.411022308038379,1.0419479311035067,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.6,0.4,523684.4725419055,518332.2367699298,0.010220344601772346,0.005682087136206407,0.016112960333027563,8,80,20000,20260825,1.0220344601772346,0.5682087136206407,1.6112960333027564,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.65,0.35,443933.54264145344,435665.8994386681,0.018623605582024805,0.013924037663180622,0.024397326351383402,8,80,20000,20260825,1.8623605582024805,1.3924037663180622,2.4397326351383404,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.7,0.30000000000000004,365017.43306849,360947.17062516866,0.01115087136826598,0.00431948904120982,0.019487724654485138,8,80,20000,20260825,1.115087136826598,0.431948904120982,1.9487724654485137,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.75,0.25,282405.71619635023,277104.84817176615,0.018770399183062003,0.01251893571487176,0.026483182322374597,8,80,20000,20260825,1.8770399183062003,1.251893571487176,2.6483182322374597,True,True,0–2
si1000,SI1000 calibration prior,3,110,0.8,0.19999999999999996,215584.70161541627,210629.0983666611,0.022986803848426662,0.01714371444083484,0.029684987501585106,8,80,20000,20260825,2.2986803848426662,1.714371444083484,2.9684987501585107,True,True,2–5
si1000,SI1000 calibration prior,3,110,0.85,0.15000000000000002,155968.34141466446,150080.9142245917,0.037747578365408097,0.030858369525134544,0.04606949874123045,8,80,20000,20260825,3.7747578365408097,3.0858369525134544,4.606949874123045,True,True,2–5
si1000,SI1000 calibration prior,3,110,0.9,0.09999999999999998,92567.70927039612,87211.20459810582,0.057865801309219034,0.05016193027177974,0.0675000781679036,8,80,20000,20260825,5.786580130921903,5.016193027177974,6.75000781679036,True,True,5–10
si1000,SI1000 calibration prior,3,110,0.95,0.050000000000000044,44955.520020555625,40661.9844661766,0.09550630384023695,0.08858319945513851,0.10534220701477867,8,80,20000,20260825,9.550630384023695,8.858319945513852,10.534220701477867,True,True,5–10
si1000,SI1000 calibration prior,3,130,0.05,0.95,1692973.4460707041,1687534.1415880676,0.003212870523906175,0.002741742198884567,0.003737818834207207,8,80,20000,20260825,0.3212870523906175,0.2741742198884567,0.3737818834207207,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.1,0.9,1578195.0834162878,1573243.3289297465,0.003137606078345123,0.0026771816382941127,0.0035631927984384375,8,80,20000,20260825,0.3137606078345123,0.26771816382941127,0.35631927984384376,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.15,0.85,1474036.7591505358,1472860.0636759002,0.0007982809569238025,0.000533983536717278,0.0011004240220430879,8,80,20000,20260825,0.07982809569238025,0.053398353671727794,0.11004240220430879,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.2,0.8,1369831.3059294599,1366597.9765796808,0.002360385060396264,0.0017347646610731404,0.003011552499746939,8,80,20000,20260825,0.2360385060396264,0.17347646610731404,0.3011552499746939,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.25,0.75,1239559.1455572024,1235523.4567173128,0.003255745281985134,0.002394036241451844,0.0041952216479780365,8,80,20000,20260825,0.3255745281985134,0.23940362414518443,0.41952216479780363,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.3,0.7,1158516.0626208019,1151267.9684502464,0.0062563605325924865,0.005057234125014132,0.007505250111557338,8,80,20000,20260825,0.6256360532592486,0.5057234125014132,0.7505250111557338,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.35,0.65,1057048.2795008793,1053889.218222184,0.0029885685828719977,0.002113918900746828,0.003935601023077884,8,80,20000,20260825,0.29885685828719977,0.21139189007468281,0.3935601023077884,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.4,0.6,937366.5727169552,933421.530401526,0.004208644120938021,0.002383453875033309,0.006324385729598814,8,80,20000,20260825,0.4208644120938021,0.2383453875033309,0.6324385729598814,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.45,0.55,865831.0512584702,862089.8051491856,0.004320988608397358,0.0031632230660201266,0.005521143928946648,8,80,20000,20260825,0.4320988608397358,0.31632230660201266,0.5521143928946648,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.5,0.5,778241.1788888254,774623.0344485602,0.004649130036310067,0.003127463499948466,0.0063423807456026715,8,80,20000,20260825,0.46491300363100674,0.3127463499948466,0.6342380745602672,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.55,0.44999999999999996,674948.6859242674,672296.5624989476,0.003929370455308057,0.0025033637850029322,0.005502329228694536,8,80,20000,20260825,0.39293704553080566,0.2503363785002932,0.5502329228694536,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.6,0.4,583193.5568678766,579455.3758453002,0.006409846231245853,0.004614967125745939,0.00830257846298888,8,80,20000,20260825,0.6409846231245853,0.4614967125745939,0.830257846298888,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.65,0.35,494951.5703950056,489983.6630023075,0.010037158562267723,0.007222465594489358,0.013115446858243618,8,80,20000,20260825,1.0037158562267723,0.7222465594489358,1.3115446858243618,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.7,0.30000000000000004,408874.5664663492,401558.458171523,0.01789328291572334,0.015102222534399634,0.02122218485089611,8,80,20000,20260825,1.789328291572334,1.5102222534399634,2.122218485089611,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.75,0.25,325354.4979534113,319438.7405338239,0.018182497727246782,0.014765353119719046,0.0221819685968786,8,80,20000,20260825,1.8182497727246782,1.4765353119719045,2.21819685968786,True,True,0–2
si1000,SI1000 calibration prior,3,130,0.8,0.19999999999999996,251280.48246564477,244653.28399085577,0.02637370960832619,0.020876754666401424,0.03279802759569768,8,80,20000,20260825,2.637370960832619,2.0876754666401425,3.279802759569768,True,True,2–5
si1000,SI1000 calibration prior,3,130,0.85,0.15000000000000002,173416.34521763294,168629.07587420978,0.027605640848994195,0.0227260855954261,0.03339509866628077,8,80,20000,20260825,2.7605640848994195,2.27260855954261,3.3395098666280774,True,True,2–5
si1000,SI1000 calibration prior,3,130,0.9,0.09999999999999998,107908.62113712178,103491.36929871966,0.04093511521001669,0.03363283806248618,0.04950751037958734,8,80,20000,20260825,4.09351152100167,3.363283806248618,4.950751037958733,True,True,2–5
si1000,SI1000 calibration prior,3,130,0.95,0.050000000000000044,49284.219770556374,46150.000767455844,0.06359477775425781,0.05876478762467141,0.07011257336525667,8,80,20000,20260825,6.359477775425781,5.876478762467141,7.0112573365256665,True,True,5–10
si1000,SI1000 calibration prior,3,150,0.05,0.95,1730372.3589746894,1727553.224935891,0.0016292065832979041,0.0012155123535088047,0.0021326824781197446,8,80,20000,20260825,0.1629206583297904,0.12155123535088047,0.21326824781197445,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.1,0.9,1634103.4154891518,1630775.31223414,0.0020366539984347787,0.001784603495808648,0.002293519160413323,8,80,20000,20260825,0.20366539984347787,0.17846034958086482,0.22935191604133232,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.15,0.85,1526509.518621425,1525534.3353836583,0.0006388320713829332,0.00034912995105484956,0.0008985906598456027,8,80,20000,20260825,0.06388320713829332,0.034912995105484956,0.08985906598456027,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.2,0.8,1435927.1026851204,1434422.0120183034,0.001048166487005231,0.0007479008350779858,0.00137379463302445,8,80,20000,20260825,0.1048166487005231,0.07479008350779859,0.137379463302445,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.25,0.75,1330804.5233382422,1327410.3917625607,0.0025504358575272335,0.0019765666879700662,0.0032091059468094115,8,80,20000,20260825,0.25504358575272335,0.19765666879700663,0.32091059468094113,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.3,0.7,1186715.2540953052,1181718.8641556723,0.004210268573182074,0.002992826445301072,0.005839836071706794,8,80,20000,20260825,0.42102685731820744,0.2992826445301072,0.5839836071706794,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.35,0.65,1101101.1364039024,1098850.666149665,0.0020438361017295348,0.0015152196681101847,0.002657243460226019,8,80,20000,20260825,0.20438361017295348,0.15152196681101848,0.26572434602260186,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.4,0.6,1017586.364393744,1014146.1963009797,0.0033807136309396135,0.002069093146391296,0.0050436289177849866,8,80,20000,20260825,0.33807136309396135,0.2069093146391296,0.5043628917784987,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.45,0.55,897654.058567019,894770.171340467,0.003212693352220408,0.002017960115458628,0.004718867071563512,8,80,20000,20260825,0.3212693352220408,0.2017960115458628,0.47188670715635117,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.5,0.5,807036.4971376708,804019.2259316845,0.0037387047756670677,0.0023300069347739205,0.005517927673667988,8,80,20000,20260825,0.37387047756670677,0.23300069347739205,0.5517927673667988,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.55,0.44999999999999996,736011.1558125635,732557.8205886569,0.00469196043651543,0.0028547412822375997,0.007025872038151422,8,80,20000,20260825,0.469196043651543,0.28547412822375995,0.7025872038151422,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.6,0.4,634568.3485624936,632791.6690701828,0.0027998236854004377,0.0016871909884972336,0.0042274440945746505,8,80,20000,20260825,0.27998236854004377,0.16871909884972336,0.42274440945746505,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.65,0.35,538539.0547218441,535150.1480612752,0.006292777897638824,0.004362691060720516,0.008662960334506864,8,80,20000,20260825,0.6292777897638824,0.43626910607205166,0.8662960334506864,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.7,0.30000000000000004,450341.8801211257,446707.39333543566,0.008070505867037059,0.005980967507418519,0.0111558631723141,8,80,20000,20260825,0.8070505867037059,0.5980967507418519,1.11558631723141,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.75,0.25,365943.9682039006,359779.9830868291,0.01684406808868899,0.01425583995395252,0.020228624265682175,8,80,20000,20260825,1.684406808868899,1.425583995395252,2.0228624265682176,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.8,0.19999999999999996,277075.33955867763,272787.0313348775,0.015477047616834216,0.012334140317478526,0.01970046496368938,8,80,20000,20260825,1.5477047616834216,1.2334140317478526,1.970046496368938,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.85,0.15000000000000002,207050.562358655,203444.54589192028,0.01741611529887266,0.01397705431255336,0.021937429369497614,8,80,20000,20260825,1.7416115298872659,1.397705431255336,2.1937429369497616,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.9,0.09999999999999998,125505.57724053565,123126.4053055218,0.018956702859938113,0.012642406995391542,0.02617043297353269,8,80,20000,20260825,1.8956702859938113,1.2642406995391542,2.617043297353269,True,True,0–2
si1000,SI1000 calibration prior,3,150,0.95,0.050000000000000044,62246.899331488654,59387.094051071916,0.04594293548964079,0.03956037990612931,0.053723333982811816,8,80,20000,20260825,4.594293548964079,3.956037990612931,5.372333398281182,True,True,2–5
si1000,SI1000 calibration prior,3,170,0.05,0.95,1763326.9009843296,1760572.1302328093,0.0015622575428200225,0.00135840351962912,0.0017680406265675463,8,80,20000,20260825,0.15622575428200225,0.135840351962912,0.17680406265675463,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.1,0.9,1624703.7739381902,1623342.071502421,0.0008381235137211451,0.0005671225959731352,0.001123319100780562,8,80,20000,20260825,0.08381235137211451,0.05671225959731352,0.11233191007805621,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.15,0.85,1571118.5015873068,1571244.6180002708,-8.027173815139399e-05,-0.00022089494251531505,4.2083991083075034e-05,8,80,20000,20260825,-0.008027173815139399,-0.022089494251531505,0.004208399108307503,True,False,<0
si1000,SI1000 calibration prior,3,170,0.2,0.8,1454142.778919572,1452620.31645014,0.001046982793920126,0.0007157431641069412,0.001327302672522901,8,80,20000,20260825,0.1046982793920126,0.07157431641069412,0.1327302672522901,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.25,0.75,1359315.433778836,1358639.7999809943,0.000497039745928074,0.0001921742318354347,0.0008546645859264869,8,80,20000,20260825,0.0497039745928074,0.01921742318354347,0.08546645859264869,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.3,0.7,1241533.140111932,1236518.9764455282,0.0040386869302190265,0.003224002130817255,0.004949730921143654,8,80,20000,20260825,0.40386869302190265,0.3224002130817255,0.49497309211436535,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.35,0.65,1110219.1586150955,1105301.7416351782,0.004429230879109847,0.0039010092903387942,0.005064931152156198,8,80,20000,20260825,0.44292308791098467,0.39010092903387944,0.5064931152156198,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.4,0.6,1023799.4494136429,1019976.5034195231,0.003734077017045756,0.003145941035470723,0.0044319787557483,8,80,20000,20260825,0.3734077017045756,0.3145941035470723,0.44319787557483004,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.45,0.55,954266.6857800157,952987.4313277447,0.0013405628335702025,0.0005420264593950508,0.0020705423832318094,8,80,20000,20260825,0.13405628335702025,0.05420264593950508,0.20705423832318096,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.5,0.5,821057.5101193715,818647.7468703937,0.00293495062072735,0.0017021789828603445,0.004280637620828631,8,80,20000,20260825,0.293495062072735,0.17021789828603445,0.4280637620828631,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.55,0.44999999999999996,744748.9187546818,742659.8451471666,0.0028050710177710547,0.0017413944682960702,0.004040202055643216,8,80,20000,20260825,0.28050710177710547,0.17413944682960703,0.4040202055643216,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.6,0.4,648767.5707603651,645453.0734355887,0.005108913383096048,0.0031975310443304317,0.007395466483994148,8,80,20000,20260825,0.5108913383096048,0.31975310443304317,0.7395466483994149,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.65,0.35,544552.9623343323,541769.468902075,0.005111520136306558,0.0029962744818084947,0.00771744435165167,8,80,20000,20260825,0.5111520136306558,0.29962744818084946,0.771744435165167,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.7,0.30000000000000004,467916.4876826877,465687.622426477,0.004763382601132515,0.0027747057521745333,0.007222377350280751,8,80,20000,20260825,0.47633826011325153,0.27747057521745333,0.7222377350280751,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.75,0.25,380168.90210942837,376824.4066290463,0.008797393636945539,0.005406217125389387,0.013317721995624643,8,80,20000,20260825,0.8797393636945539,0.5406217125389386,1.3317721995624643,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.8,0.19999999999999996,293721.4233728434,289758.5749455301,0.013491860354642782,0.010070414053043986,0.01816193778208431,8,80,20000,20260825,1.3491860354642782,1.0070414053043986,1.816193778208431,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.85,0.15000000000000002,211508.88110994198,208213.28398834082,0.015581365209379028,0.011246797840846479,0.02055127780288724,8,80,20000,20260825,1.5581365209379028,1.1246797840846479,2.055127780288724,True,True,0–2
si1000,SI1000 calibration prior,3,170,0.9,0.09999999999999998,135457.0510952487,132675.45896780732,0.02053486403956517,0.017434014737076065,0.024879882054455685,8,80,20000,20260825,2.053486403956517,1.7434014737076065,2.4879882054455686,True,True,2–5
si1000,SI1000 calibration prior,3,170,0.95,0.050000000000000044,64321.38617203703,62179.29671841456,0.0333029118479059,0.030625996925892296,0.03579640335195722,8,80,20000,20260825,3.3302911847905903,3.0625996925892296,3.579640335195722,True,True,2–5
si1000,SI1000 calibration prior,3,190,0.05,0.95,1795140.143081514,1792377.0,0.0015392353026939531,0.0012361903079329746,0.0018594651192824245,8,80,20000,20260825,0.15392353026939531,0.12361903079329746,0.18594651192824244,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.1,0.9,1638368.9538039719,1637070.0,0.0007928335073462689,0.0006138169713087976,0.0009746773046461348,8,80,20000,20260825,0.07928335073462689,0.06138169713087976,0.09746773046461348,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.15,0.85,1606104.0655250107,1605588.8608415239,0.0003207791416171002,0.00015678949928854546,0.0004982245161434529,8,80,20000,20260825,0.03207791416171002,0.015678949928854546,0.04982245161434529,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.2,0.8,1485664.2784285045,1483609.6756205603,0.0013829522845615339,0.0010746629250639767,0.0016817633063157587,8,80,20000,20260825,0.13829522845615339,0.10746629250639766,0.1681763306315759,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.25,0.75,1345716.5612362046,1344694.0033548595,0.0007598612596442234,0.0002581947578662536,0.001357078540451645,8,80,20000,20260825,0.07598612596442234,0.02581947578662536,0.1357078540451645,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.3,0.7,1262601.3793430044,1259891.4915925604,0.0021462733961641334,0.0012433591013010226,0.0030985508852544585,8,80,20000,20260825,0.21462733961641334,0.12433591013010226,0.30985508852544585,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.35,0.65,1113779.5022338731,1110661.2120827208,0.002799737421004811,0.0017188268692222008,0.0040434552709758265,8,80,20000,20260825,0.2799737421004811,0.17188268692222008,0.40434552709758265,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.4,0.6,1012977.9847172176,1009027.0388739527,0.0039003274531853593,0.002883299084018379,0.005035340109761366,8,80,20000,20260825,0.39003274531853593,0.28832990840183786,0.5035340109761366,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.45,0.55,953310.3916668417,950354.6807088966,0.0031004707215842586,0.0023968386318787725,0.0038565421337091177,8,80,20000,20260825,0.31004707215842586,0.23968386318787724,0.38565421337091177,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.5,0.5,815473.336450489,814685.4442613382,0.0009661777447932396,-7.239183847063124e-05,0.0021683421264492323,8,80,20000,20260825,0.09661777447932396,-0.007239183847063124,0.21683421264492322,True,False,0–2
si1000,SI1000 calibration prior,3,190,0.55,0.44999999999999996,739291.832510195,737795.4075224735,0.0020241329904058247,0.0012579866371538184,0.0028843762107205796,8,80,20000,20260825,0.20241329904058247,0.12579866371538184,0.28843762107205795,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.6,0.4,673114.9948047373,670807.9300096518,0.0034274452551078527,0.002230631743624034,0.0048209592455509265,8,80,20000,20260825,0.34274452551078527,0.22306317436240342,0.48209592455509265,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.65,0.35,574468.7814573618,570842.2487884613,0.006312845512162268,0.004725204219673368,0.008268989826288924,8,80,20000,20260825,0.6312845512162268,0.47252042196733685,0.8268989826288924,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.7,0.30000000000000004,475005.9489588082,472773.8863111853,0.0046990204070400665,0.0032696721313669715,0.006465060194186134,8,80,20000,20260825,0.46990204070400665,0.32696721313669713,0.6465060194186134,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.75,0.25,382655.980244933,379856.68857956957,0.00731542641401195,0.005565953786361116,0.00925573306986538,8,80,20000,20260825,0.731542641401195,0.5565953786361116,0.925573306986538,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.8,0.19999999999999996,303328.0214058054,300175.83581282635,0.010392002619375118,0.008121914381273737,0.012920345051880227,8,80,20000,20260825,1.0392002619375118,0.8121914381273737,1.2920345051880227,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.85,0.15000000000000002,213757.30237604462,210588.9429290859,0.014822227880593952,0.012021658032997937,0.018441947880014964,8,80,20000,20260825,1.4822227880593952,1.2021658032997937,1.8441947880014964,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.9,0.09999999999999998,135030.60247596473,132442.10904926743,0.01916967990391716,0.015197462826018743,0.024342155895436486,8,80,20000,20260825,1.9169679903917158,1.5197462826018744,2.4342155895436486,True,True,0–2
si1000,SI1000 calibration prior,3,190,0.95,0.050000000000000044,62962.44064156788,60704.845469897235,0.0358562207669596,0.03184828086141156,0.04053513237640671,8,80,20000,20260825,3.58562207669596,3.184828086141156,4.053513237640671,True,True,2–5
si1000,SI1000 calibration prior,3,210,0.05,0.95,1816906.170241719,1815624.9656645737,0.0007051572602535527,0.0004877151141119973,0.0009236520338942307,8,80,20000,20260825,0.07051572602535527,0.04877151141119973,0.09236520338942307,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.1,0.9,1645190.0231030672,1644773.143009202,0.000253393278594527,0.00010781956640712188,0.0003880786164199873,8,80,20000,20260825,0.0253393278594527,0.010781956640712189,0.03880786164199873,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.15,0.85,1598204.6238474282,1598275.6232928047,-4.442450254305008e-05,-0.00017555988995621163,7.405309408881067e-05,8,80,20000,20260825,-0.004442450254305008,-0.017555988995621163,0.007405309408881067,True,False,<0
si1000,SI1000 calibration prior,3,210,0.2,0.8,1510770.9975817518,1510144.083470746,0.00041496303014110225,0.0001567371164917758,0.0006861047963619971,8,80,20000,20260825,0.041496303014110225,0.01567371164917758,0.0686104796361997,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.25,0.75,1338078.4287200933,1338397.6068766317,-0.0002385347149223005,-0.0004307958141216428,-4.9025522594970254e-05,8,80,20000,20260825,-0.02385347149223005,-0.04307958141216428,-0.0049025522594970256,True,True,<0
si1000,SI1000 calibration prior,3,210,0.3,0.7,1281438.9283912296,1280930.03538098,0.00039712622972087885,-0.00010445551669047148,0.0008886293427728953,8,80,20000,20260825,0.039712622972087885,-0.010445551669047148,0.08886293427728953,True,False,0–2
si1000,SI1000 calibration prior,3,210,0.35,0.65,1178965.7773630559,1176814.7803013092,0.0018244779475770079,0.0013914689640703555,0.002210078701436413,8,80,20000,20260825,0.1824477947577008,0.13914689640703556,0.22100787014364132,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.4,0.6,1013826.9814477124,1012930.2046473788,0.0008845461964849255,5.726815062415185e-06,0.0019035628262575877,8,80,20000,20260825,0.08845461964849255,0.0005726815062415184,0.19035628262575877,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.45,0.55,937261.7173965357,935104.7083062849,0.002301394637393761,0.0015372806304995157,0.0031040989701358324,8,80,20000,20260825,0.2301394637393761,0.15372806304995157,0.31040989701358324,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.5,0.5,867310.9004293212,864790.4545021268,0.0029060466390389283,0.0021227642285368553,0.0039917281515753356,8,80,20000,20260825,0.29060466390389283,0.21227642285368553,0.39917281515753356,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.55,0.44999999999999996,756805.7471834607,757784.6102158796,-0.0012934138463691625,-0.001945100776403641,-0.0005901691213436866,8,80,20000,20260825,-0.12934138463691625,-0.1945100776403641,-0.05901691213436866,True,True,<0
si1000,SI1000 calibration prior,3,210,0.6,0.4,675488.2023400724,674964.4611709137,0.0007753520599536046,-3.403532782453311e-05,0.0016473360091880968,8,80,20000,20260825,0.07753520599536046,-0.0034035327824533113,0.16473360091880968,True,False,0–2
si1000,SI1000 calibration prior,3,210,0.65,0.35,596703.0422020345,595572.7290868401,0.0018942640396523158,0.0010268453041012398,0.00301657053437764,8,80,20000,20260825,0.18942640396523158,0.10268453041012399,0.301657053437764,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.7,0.30000000000000004,512396.150148671,510930.90772315237,0.002859589060326684,0.0013873157160330107,0.004784203649969676,8,80,20000,20260825,0.2859589060326684,0.13873157160330107,0.4784203649969676,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.75,0.25,400511.7493142595,400020.7025930007,0.001226048229794885,-0.00046827322635864527,0.0033969265774223024,8,80,20000,20260825,0.12260482297948849,-0.046827322635864525,0.33969265774223023,True,False,0–2
si1000,SI1000 calibration prior,3,210,0.8,0.19999999999999996,324719.65137772413,323119.4090106976,0.004928073679055123,0.003201019258448734,0.006873861022883787,8,80,20000,20260825,0.4928073679055123,0.3201019258448734,0.6873861022883787,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.85,0.15000000000000002,240089.36953897314,237454.75441197527,0.010973476801813375,0.00873551523128418,0.013521897618951737,8,80,20000,20260825,1.0973476801813375,0.873551523128418,1.3521897618951737,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.9,0.09999999999999998,153613.8486358521,151473.40164557082,0.013933945469690734,0.012085175394732233,0.016116403227735294,8,80,20000,20260825,1.3933945469690734,1.2085175394732233,1.6116403227735294,True,True,0–2
si1000,SI1000 calibration prior,3,210,0.95,0.050000000000000044,71215.14323305666,70555.84266371082,0.0092578704389914,0.0048130427082612144,0.013961598973036693,8,80,20000,20260825,0.92578704389914,0.4813042708261214,1.3961598973036693,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.05,0.95,1804169.8370967088,1802535.7128624553,0.0009057485612791183,0.000581777170994835,0.001225474251735137,8,80,20000,20260825,0.09057485612791183,0.058177717099483495,0.12254742517351369,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.1,0.9,1717497.671408974,1715517.9359447341,0.0011526859670301093,0.0008838658053373916,0.0014214034240296325,8,80,20000,20260825,0.11526859670301093,0.08838658053373916,0.14214034240296325,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.15,0.85,1584521.2483212901,1584809.8274555916,-0.00018212386524130153,-0.0003857003658512048,5.139546117904903e-05,8,80,20000,20260825,-0.018212386524130153,-0.03857003658512048,0.005139546117904903,True,False,<0
si1000,SI1000 calibration prior,3,230,0.2,0.8,1511911.8004961477,1511607.7682077172,0.000201091286099353,-4.821131699925818e-05,0.000430655301235211,8,80,20000,20260825,0.0201091286099353,-0.004821131699925818,0.0430655301235211,True,False,0–2
si1000,SI1000 calibration prior,3,230,0.25,0.75,1424356.6522369261,1423199.782126492,0.0008122053620612801,0.0007115811382009784,0.0009204119950186856,8,80,20000,20260825,0.08122053620612801,0.07115811382009785,0.09204119950186856,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.3,0.7,1256719.7706465605,1256889.0430710544,-0.0001346938501705086,-0.0005220101289231671,0.00032654540543186893,8,80,20000,20260825,-0.013469385017050861,-0.05220101289231671,0.032654540543186894,True,False,<0
si1000,SI1000 calibration prior,3,230,0.35,0.65,1178186.5091133597,1176746.2563365316,0.0012224319033427022,0.0007443721488874288,0.0017867903413824077,8,80,20000,20260825,0.12224319033427022,0.07443721488874289,0.17867903413824077,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.4,0.6,1073492.5943650682,1071679.0849341722,0.0016893543937008815,0.0012464042936097097,0.0021823908514033473,8,80,20000,20260825,0.16893543937008815,0.12464042936097097,0.21823908514033474,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.45,0.55,916747.8280560822,915568.335988507,0.001286604703581662,0.000633729846422848,0.0021287031381727077,8,80,20000,20260825,0.1286604703581662,0.0633729846422848,0.21287031381727076,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.5,0.5,881918.4681297137,881265.3689613491,0.0007405437032629303,0.00027834975406786365,0.0012998513205182444,8,80,20000,20260825,0.07405437032629303,0.027834975406786366,0.12998513205182444,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.55,0.44999999999999996,776635.5220896262,776065.1096485327,0.0007344660717536478,-0.0001947737328398258,0.001952609574517153,8,80,20000,20260825,0.07344660717536478,-0.01947737328398258,0.1952609574517153,True,False,0–2
si1000,SI1000 calibration prior,3,230,0.6,0.4,682024.2514613377,681097.2677604114,0.0013591653067176468,0.0009988177035326062,0.0018312537874649593,8,80,20000,20260825,0.13591653067176468,0.09988177035326062,0.18312537874649593,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.65,0.35,594139.1903904737,593694.1808230784,0.0007489988450395391,-0.0002846065734687708,0.0021756659438180253,8,80,20000,20260825,0.0748998845039539,-0.02846065734687708,0.21756659438180254,True,False,0–2
si1000,SI1000 calibration prior,3,230,0.7,0.30000000000000004,508442.49979823246,507625.87435661675,0.0016061313559345702,0.0011101206865664626,0.0022228436468205715,8,80,20000,20260825,0.16061313559345702,0.11101206865664626,0.22228436468205715,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.75,0.25,411628.556426009,411236.62150305713,0.0009521567851241697,-0.00021663501790773472,0.0019538422642123034,8,80,20000,20260825,0.09521567851241697,-0.021663501790773473,0.19538422642123035,True,False,0–2
si1000,SI1000 calibration prior,3,230,0.8,0.19999999999999996,327382.8648272061,326534.78678841953,0.00259047778580046,0.0015328815043280652,0.0034718476864968872,8,80,20000,20260825,0.259047778580046,0.15328815043280652,0.3471847686496887,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.85,0.15000000000000002,239194.634969095,237834.353624232,0.005686922472315281,0.004105365406521252,0.007716661927001988,8,80,20000,20260825,0.5686922472315281,0.4105365406521252,0.7716661927001988,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.9,0.09999999999999998,157209.97045513752,156212.24546475534,0.006346448558534168,0.0038885700414377973,0.00911094082469642,8,80,20000,20260825,0.6346448558534168,0.3888570041437797,0.9110940824696421,True,True,0–2
si1000,SI1000 calibration prior,3,230,0.95,0.050000000000000044,74615.98336824239,73987.73961004885,0.008419694143720458,0.004442913998353171,0.012207443835988041,8,80,20000,20260825,0.8419694143720458,0.44429139983531707,1.220744383598804,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.05,0.95,1832756.15144523,1832191.240378776,0.000308230348051608,0.00010804116717066936,0.0005030962690867335,8,80,20000,20260825,0.0308230348051608,0.010804116717066936,0.050309626908673355,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.1,0.9,1719928.5271811245,1718446.14779943,0.0008618842924387193,0.000715226154832993,0.0010069830390578543,8,80,20000,20260825,0.08618842924387193,0.0715226154832993,0.10069830390578544,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.15,0.85,1572577.4586987244,1572403.5306247077,0.0001106006404038018,-0.00017789901086229798,0.0004021242596365937,8,80,20000,20260825,0.01106006404038018,-0.017789901086229798,0.04021242596365937,True,False,0–2
si1000,SI1000 calibration prior,3,250,0.2,0.8,1511372.5542891012,1510817.1247120057,0.0003675001081098195,-8.866008157037975e-05,0.0008450830357756341,8,80,20000,20260825,0.03675001081098195,-0.008866008157037975,0.08450830357756342,True,False,0–2
si1000,SI1000 calibration prior,3,250,0.25,0.75,1414076.7703399542,1413010.0,0.0007543935112502842,0.0002751503848462761,0.0011874877492640268,8,80,20000,20260825,0.07543935112502842,0.02751503848462761,0.11874877492640268,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.3,0.7,1260946.2307039704,1260228.4273052614,0.000569257737745299,9.156131535592026e-05,0.0010084820077468346,8,80,20000,20260825,0.0569257737745299,0.009156131535592027,0.10084820077468347,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.35,0.65,1199163.929821272,1198115.4003186151,0.0008743837907241314,0.0002700429983404362,0.0014715232813372614,8,80,20000,20260825,0.08743837907241314,0.02700429983404362,0.14715232813372614,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.4,0.6,1090089.1081929633,1088253.3005919154,0.001684089481538975,0.001002938650336732,0.0023190693489234452,8,80,20000,20260825,0.1684089481538975,0.1002938650336732,0.2319069348923445,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.45,0.55,943520.2063869528,942832.4472827925,0.0007289288554760409,-2.763585760900966e-06,0.001328026602442578,8,80,20000,20260825,0.07289288554760409,-0.0002763585760900966,0.1328026602442578,True,False,0–2
si1000,SI1000 calibration prior,3,250,0.5,0.5,857160.2557556641,855303.0362474092,0.0021667121122148636,0.0017905588707300968,0.0025579759464929145,8,80,20000,20260825,0.21667121122148636,0.17905588707300968,0.25579759464929147,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.55,0.44999999999999996,810091.0836071859,808803.2826709659,0.0015896989391435135,0.0013276107617522792,0.0018579431056569007,8,80,20000,20260825,0.15896989391435135,0.13276107617522792,0.18579431056569007,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.6,0.4,679539.2740786131,679045.4736442822,0.0007266694555667641,0.00017733149667842064,0.001404419492879172,8,80,20000,20260825,0.07266694555667641,0.017733149667842063,0.1404419492879172,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.65,0.35,578941.4823179522,578740.9831158797,0.00034632032458592477,-0.0003842295215614744,0.001302124738882598,8,80,20000,20260825,0.03463203245859248,-0.03842295215614744,0.13021247388825982,True,False,0–2
si1000,SI1000 calibration prior,3,250,0.7,0.30000000000000004,519801.17224196554,519116.15867059387,0.0013178376809293013,0.00014711004887091317,0.0022744295115272343,8,80,20000,20260825,0.13178376809293013,0.014711004887091317,0.22744295115272342,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.75,0.25,432418.28294540546,431795.99763515126,0.0014390818677126882,-4.745759160329478e-06,0.0032171623469738897,8,80,20000,20260825,0.14390818677126882,-0.00047457591603294777,0.32171623469738897,True,False,0–2
si1000,SI1000 calibration prior,3,250,0.8,0.19999999999999996,325605.3754329015,325185.3188710965,0.0012900787072281927,0.0003262712376451704,0.0022456095588042624,8,80,20000,20260825,0.12900787072281927,0.03262712376451704,0.22456095588042624,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.85,0.15000000000000002,248650.4714621824,248166.23192783375,0.0019474708071177682,0.00012512084289761916,0.0038282390686061145,8,80,20000,20260825,0.19474708071177682,0.012512084289761916,0.38282390686061146,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.9,0.09999999999999998,162462.19465514645,161033.4731682239,0.00879417817760797,0.006028602626319768,0.011452020118905115,8,80,20000,20260825,0.879417817760797,0.6028602626319768,1.1452020118905115,True,True,0–2
si1000,SI1000 calibration prior,3,250,0.95,0.050000000000000044,78855.17729123024,78086.96877022085,0.009742017549110638,0.005183573836084249,0.014663887065937908,8,80,20000,20260825,0.9742017549110638,0.5183573836084249,1.4663887065937908,True,True,0–2
si1000,SI1000 calibration prior,5,1,0.05,0.95,5.9993483405408465,6.0,-0.0001086217072527873,-0.00014193641955628777,-8.934225238688143e-05,8,16,20000,20260825,-0.01086217072527873,-0.014193641955628777,-0.008934225238688143,True,True,<0
si1000,SI1000 calibration prior,5,1,0.1,0.9,2.0,1.9953000882612533,0.0023499558693733658,0.0,0.0046999117387468425,8,16,20000,20260825,0.23499558693733658,0.0,0.46999117387468425,True,False,0–2
si1000,SI1000 calibration prior,5,1,0.15,0.85,1.9993190889880252,2.0,-0.00034057145541455114,-0.0006813749676934933,0.0,8,16,20000,20260825,-0.034057145541455114,-0.06813749676934933,0.0,True,False,<0
si1000,SI1000 calibration prior,5,1,0.2,0.8,1.0,0.9968375706566398,0.0031624293433601958,0.0031624293433601958,0.0031624293433601958,8,16,20000,20260825,0.3162429343360196,0.3162429343360196,0.3162429343360196,True,True,0–2
si1000,SI1000 calibration prior,5,1,0.25,0.75,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,1,0.3,0.7,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,1,0.35,0.65,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,1,0.4,0.6,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.45,0.55,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.5,0.5,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.55,0.44999999999999996,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.6,0.4,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.65,0.35,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.7,0.30000000000000004,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.75,0.25,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.8,0.19999999999999996,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.85,0.15000000000000002,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.9,0.09999999999999998,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,1,0.95,0.050000000000000044,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,10,0.05,0.95,26026.23220509332,25914.308794697186,0.004300407739166845,0.0007947740335941783,0.007767888735830566,8,16,20000,20260825,0.4300407739166845,0.07947740335941783,0.7767888735830566,True,True,0–2
si1000,SI1000 calibration prior,5,10,0.1,0.9,16078.96307888094,15990.00154371107,0.005532790562018164,-0.00016020599894850385,0.011092569894924353,8,16,20000,20260825,0.5532790562018164,-0.016020599894850385,1.1092569894924353,True,False,0–2
si1000,SI1000 calibration prior,5,10,0.15,0.85,10232.275320301109,9990.612779263394,0.023617673828444596,0.01144594610860572,0.034187065259271954,8,16,20000,20260825,2.3617673828444596,1.144594610860572,3.4187065259271954,True,True,2–5
si1000,SI1000 calibration prior,5,10,0.2,0.8,6680.744616381033,6488.359715805685,0.02879692483733398,0.015482096460939565,0.04031027606202218,8,16,20000,20260825,2.879692483733398,1.5482096460939565,4.031027606202218,True,True,2–5
si1000,SI1000 calibration prior,5,10,0.25,0.75,4588.6369713464965,4269.513346264071,0.06954649650324851,0.03833766452246061,0.09813609530459269,8,16,20000,20260825,6.954649650324852,3.833766452246061,9.813609530459269,True,True,5–10
si1000,SI1000 calibration prior,5,10,0.3,0.7,3003.0509012688885,2835.8778399499233,0.05566774151191678,0.01612408846694524,0.09277550394356104,8,16,20000,20260825,5.566774151191678,1.6124088466945241,9.277550394356105,True,True,5–10
si1000,SI1000 calibration prior,5,10,0.35,0.65,2078.3747331382933,1912.4739202677142,0.0798223776614495,0.04155142425436498,0.11755046375508393,8,16,20000,20260825,7.982237766144951,4.155142425436498,11.755046375508392,True,True,5–10
si1000,SI1000 calibration prior,5,10,0.4,0.6,1349.3939296640042,1233.7301187099833,0.08571537814967112,0.0611842433535741,0.10977850757212693,8,16,20000,20260825,8.571537814967112,6.11842433535741,10.977850757212693,True,True,5–10
si1000,SI1000 calibration prior,5,10,0.45,0.55,866.9950689565178,806.9698576933359,0.06923362474878425,0.02213772027069945,0.11050601683169614,8,16,20000,20260825,6.9233624748784255,2.213772027069945,11.050601683169614,True,True,5–10
si1000,SI1000 calibration prior,5,10,0.5,0.5,542.7319776644608,486.4471667214367,0.10370645780857546,0.0341757669375411,0.1706869372260551,8,16,20000,20260825,10.370645780857545,3.4175766937541097,17.06869372260551,True,True,10–20
si1000,SI1000 calibration prior,5,10,0.55,0.44999999999999996,355.3482507660435,288.3048064772081,0.1886696899289816,0.09980685590626648,0.29159124380492074,8,16,20000,20260825,18.86696899289816,9.980685590626647,29.159124380492074,True,True,10–20
si1000,SI1000 calibration prior,5,10,0.6,0.4,213.17875884884631,176.47433181321406,0.17217675547898936,0.08065110567030774,0.25119186866412524,8,16,20000,20260825,17.217675547898935,8.065110567030773,25.119186866412523,True,True,10–20
si1000,SI1000 calibration prior,5,10,0.65,0.35,120.87184560372077,102.74456982981076,0.1499710348871517,0.06828516493447317,0.24600175991697903,8,16,20000,20260825,14.997103488715169,6.828516493447317,24.600175991697903,True,True,10–20
si1000,SI1000 calibration prior,5,10,0.7,0.30000000000000004,66.06137982954161,54.72681860861315,0.17157621064190698,0.004890112919629708,0.3215331922593314,8,16,20000,20260825,17.1576210641907,0.4890112919629708,32.15331922593314,True,True,10–20
si1000,SI1000 calibration prior,5,10,0.75,0.25,37.269666076257636,27.907335113318773,0.2512051206410746,-0.00901364410279371,0.5215651761204263,8,16,20000,20260825,25.12051206410746,-0.9013644102793711,52.15651761204263,True,False,20–40
si1000,SI1000 calibration prior,5,10,0.8,0.19999999999999996,15.220820567936036,12.967900660341147,0.14801566693065538,-0.18850805917478794,0.4292573099113727,8,16,20000,20260825,14.801566693065539,-18.850805917478795,42.925730991137264,True,False,10–20
si1000,SI1000 calibration prior,5,10,0.85,0.15000000000000002,7.723836233527588,4.9485313231089165,0.35931690244436343,0.09516859715591963,0.7406435240202602,8,16,20000,20260825,35.93169024443634,9.516859715591963,74.06435240202602,True,True,20–40
si1000,SI1000 calibration prior,5,10,0.9,0.09999999999999998,4.9381000750113895,1.9560117302052786,0.6038938659620487,-0.012490241998438734,1.0,8,16,20000,20260825,60.38938659620487,-1.2490241998438734,100.0,True,False,60–80
si1000,SI1000 calibration prior,5,10,0.95,0.050000000000000044,0.0,0.0,,,,8,16,20000,20260825,,,,False,False,
si1000,SI1000 calibration prior,5,13,0.05,0.95,37675.308865992585,37487.09348797353,0.004995722229869992,-0.0025984237667711074,0.012643538921236264,8,16,20000,20260825,0.4995722229869992,-0.25984237667711074,1.2643538921236264,True,False,0–2
si1000,SI1000 calibration prior,5,13,0.1,0.9,25502.65458670219,25415.23747585572,0.003427765158692586,-0.0012723616518742376,0.008350178000531993,8,16,20000,20260825,0.3427765158692586,-0.12723616518742376,0.8350178000531993,True,False,0–2
si1000,SI1000 calibration prior,5,13,0.15,0.85,17296.314645329832,17092.379218632967,0.011790686679715945,-0.0035087836277958077,0.026361892262457214,8,16,20000,20260825,1.1790686679715945,-0.3508783627795808,2.636189226245721,True,False,0–2
si1000,SI1000 calibration prior,5,13,0.2,0.8,12038.423399817138,11772.559990305566,0.022084570435993323,0.0043797301554637765,0.04110964603713774,8,16,20000,20260825,2.2084570435993323,0.43797301554637763,4.110964603713773,True,True,2–5
si1000,SI1000 calibration prior,5,13,0.25,0.75,8258.47112128262,8080.153444111615,0.02159209308263721,0.006057882316108488,0.03667138968215378,8,16,20000,20260825,2.159209308263721,0.6057882316108488,3.6671389682153777,True,True,2–5
si1000,SI1000 calibration prior,5,13,0.3,0.7,5914.185233950493,5646.229126750513,0.04530735792003482,0.016756721065611102,0.07478382980820042,8,16,20000,20260825,4.530735792003481,1.6756721065611102,7.478382980820042,True,True,2–5
si1000,SI1000 calibration prior,5,13,0.35,0.65,4071.5862593840975,3946.3383370992633,0.030761456175996682,0.002487435074179589,0.06060151621947327,8,16,20000,20260825,3.076145617599668,0.24874350741795892,6.060151621947327,True,True,2–5
si1000,SI1000 calibration prior,5,13,0.4,0.6,2826.6345240583496,2776.7017237267914,0.01766510665123655,-0.013881507548763938,0.050425080231804476,8,16,20000,20260825,1.766510665123655,-1.3881507548763938,5.0425080231804476,True,False,0–2
si1000,SI1000 calibration prior,5,13,0.45,0.55,1983.993649898031,1837.1829531058784,0.07399756385293776,0.03423094836992013,0.11704782333247055,8,16,20000,20260825,7.399756385293776,3.4230948369920133,11.704782333247055,True,True,5–10
si1000,SI1000 calibration prior,5,13,0.5,0.5,1394.9302459308333,1234.2565636724216,0.11518402638921532,0.06820212935722347,0.17706722360953298,8,16,20000,20260825,11.518402638921533,6.820212935722347,17.706722360953297,True,True,10–20
si1000,SI1000 calibration prior,5,13,0.55,0.44999999999999996,925.894130811959,802.6333257303504,0.13312624087325786,0.08014630451100668,0.1848401573249693,8,16,20000,20260825,13.312624087325787,8.014630451100668,18.484015732496932,True,True,10–20
si1000,SI1000 calibration prior,5,13,0.6,0.4,579.2699161509754,514.6933075312952,0.11147930665684624,0.05547569213249003,0.1673965419091641,8,16,20000,20260825,11.147930665684624,5.5475692132490035,16.739654190916408,True,True,10–20
si1000,SI1000 calibration prior,5,13,0.65,0.35,365.9072887241998,298.8449315859854,0.1832769097659659,0.09337164844718347,0.27814337519229704,8,16,20000,20260825,18.32769097659659,9.337164844718346,27.814337519229703,True,True,10–20
si1000,SI1000 calibration prior,5,13,0.7,0.30000000000000004,223.7904571080388,194.05047171717115,0.13289210708618437,0.07733770775441895,0.1895173591676249,8,16,20000,20260825,13.289210708618437,7.733770775441895,18.95173591676249,True,True,10–20
si1000,SI1000 calibration prior,5,13,0.75,0.25,119.378301284994,92.72225271147369,0.22329056693380012,0.06616782219857284,0.3664843581099712,8,16,20000,20260825,22.32905669338001,6.616782219857284,36.64843581099712,True,True,20–40
si1000,SI1000 calibration prior,5,13,0.8,0.19999999999999996,54.375786471411416,54.16827592219823,0.003816230765182449,-0.32198675406837163,0.22103042537601136,8,16,20000,20260825,0.3816230765182449,-32.19867540683716,22.103042537601137,True,False,0–2
si1000,SI1000 calibration prior,5,13,0.85,0.15000000000000002,23.559144481510117,24.415901164503207,-0.036366205218763215,-1.0684443833044215,0.284609298096029,8,16,20000,20260825,-3.6366205218763215,-106.84443833044215,28.4609298096029,True,False,<0
si1000,SI1000 calibration prior,5,13,0.9,0.09999999999999998,5.788629164468459,4.956259701281052,0.14379388272038995,0.0003457207568823284,0.44726396370853416,8,16,20000,20260825,14.379388272038995,0.03457207568823284,44.726396370853415,True,True,10–20
si1000,SI1000 calibration prior,5,13,0.95,0.050000000000000044,2.0,2.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,30,0.05,0.95,102900.0,102900.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,30,0.1,0.9,85259.0805189301,84763.52444688516,0.005812355341257902,-0.0002461190814386782,0.012507851361712063,8,16,20000,20260825,0.5812355341257902,-0.024611908143867822,1.2507851361712063,True,False,0–2
si1000,SI1000 calibration prior,5,30,0.15,0.85,69171.03890612184,69007.65007202244,0.0023620988882522287,-0.0015380196145664937,0.006337503423472706,8,16,20000,20260825,0.23620988882522287,-0.15380196145664937,0.6337503423472706,True,False,0–2
si1000,SI1000 calibration prior,5,30,0.2,0.8,56367.89504569061,55654.89771982752,0.012648996832064663,0.00353022746415399,0.022213175750065983,8,16,20000,20260825,1.2648996832064663,0.353022746415399,2.2213175750065983,True,True,0–2
si1000,SI1000 calibration prior,5,30,0.25,0.75,45089.47397927113,44725.311989629474,0.008076430206506169,0.0022856238974549026,0.014342112751656866,8,16,20000,20260825,0.8076430206506169,0.22856238974549026,1.4342112751656866,True,True,0–2
si1000,SI1000 calibration prior,5,30,0.3,0.7,35601.67064718045,34734.39456428627,0.024360544523010175,0.004907454743790507,0.04550804233382638,8,16,20000,20260825,2.4360544523010175,0.4907454743790507,4.550804233382638,True,True,2–5
si1000,SI1000 calibration prior,5,30,0.35,0.65,28040.171734230444,27249.452509171926,0.028199514345100707,0.010673602168922991,0.04706606853827622,8,16,20000,20260825,2.8199514345100707,1.067360216892299,4.706606853827622,True,True,2–5
si1000,SI1000 calibration prior,5,30,0.4,0.6,21734.201047478273,20967.56403562068,0.03527330083046898,0.013750420105244299,0.058691382558666794,8,16,20000,20260825,3.527330083046898,1.3750420105244299,5.869138255866679,True,True,2–5
si1000,SI1000 calibration prior,5,30,0.45,0.55,16731.460734511435,15907.00853847677,0.049275565900477214,0.023474159660124446,0.07730482443719484,8,16,20000,20260825,4.927556590047722,2.3474159660124445,7.730482443719485,True,True,2–5
si1000,SI1000 calibration prior,5,30,0.5,0.5,12472.32514123468,12040.644583085337,0.03461107317689838,0.01173658032207347,0.05968944948629018,8,16,20000,20260825,3.4611073176898377,1.173658032207347,5.968944948629018,True,True,2–5
si1000,SI1000 calibration prior,5,30,0.55,0.44999999999999996,9309.647925291994,8863.51155966691,0.04792193745727413,0.01593656742781057,0.07902386180870291,8,16,20000,20260825,4.792193745727413,1.593656742781057,7.902386180870291,True,True,2–5
si1000,SI1000 calibration prior,5,30,0.6,0.4,6789.757419426091,6394.0876210226215,0.05827451173313247,0.031515329664739716,0.08806796837058162,8,16,20000,20260825,5.827451173313247,3.1515329664739715,8.806796837058162,True,True,5–10
si1000,SI1000 calibration prior,5,30,0.65,0.35,4810.504368705939,4492.579018836985,0.06608981626483346,0.03329030805488309,0.10279539379385527,8,16,20000,20260825,6.608981626483345,3.329030805488309,10.279539379385527,True,True,5–10
si1000,SI1000 calibration prior,5,30,0.7,0.30000000000000004,3193.713279999445,3095.842578207233,0.03064479908234874,-0.001958035726675522,0.06552000831974103,8,16,20000,20260825,3.064479908234874,-0.19580357266755222,6.552000831974103,True,False,2–5
si1000,SI1000 calibration prior,5,30,0.75,0.25,2123.1760949354543,1894.361794494248,0.10776981757990378,0.05611514465699807,0.16250204767877896,8,16,20000,20260825,10.776981757990377,5.611514465699807,16.250204767877896,True,True,10–20
si1000,SI1000 calibration prior,5,30,0.8,0.19999999999999996,1249.1346163788276,1083.8497658776519,0.13231948609376254,0.09367533046789189,0.17341728041309057,8,16,20000,20260825,13.231948609376254,9.36753304678919,17.341728041309057,True,True,10–20
si1000,SI1000 calibration prior,5,30,0.85,0.15000000000000002,633.2236369074674,586.6416299136433,0.0735632788777767,0.03862054048549701,0.113945459565999,8,16,20000,20260825,7.356327887777669,3.8620540485497012,11.394545956599899,True,True,5–10
si1000,SI1000 calibration prior,5,30,0.9,0.09999999999999998,253.91279625437394,224.68764423425017,0.11509916968046596,0.03668443872164721,0.18436846934231077,8,16,20000,20260825,11.509916968046596,3.668443872164721,18.436846934231077,True,True,10–20
si1000,SI1000 calibration prior,5,30,0.95,0.050000000000000044,62.6054345244803,52.606556751689354,0.15971261678378956,-0.11453845280372121,0.492637338945817,8,16,20000,20260825,15.971261678378957,-11.453845280372121,49.263733894581705,True,False,10–20
si1000,SI1000 calibration prior,5,50,0.05,0.95,161560.45298826162,161378.22944764508,0.0011278969404089345,-0.0002655426029074592,0.0026025034407348713,8,16,20000,20260825,0.11278969404089345,-0.02655426029074592,0.2602503440734871,True,False,0–2
si1000,SI1000 calibration prior,5,50,0.1,0.9,142153.0,142153.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,50,0.15,0.85,123421.64235808542,123291.393274659,0.0010553180215226998,-0.005678840020865161,0.00784753878054523,8,16,20000,20260825,0.10553180215226998,-0.5678840020865161,0.784753878054523,True,False,0–2
si1000,SI1000 calibration prior,5,50,0.2,0.8,107403.61520225799,107302.43815531878,0.0009420264555217717,7.612141706070108e-05,0.0018415772765291768,8,16,20000,20260825,0.09420264555217717,0.007612141706070108,0.18415772765291769,True,True,0–2
si1000,SI1000 calibration prior,5,50,0.25,0.75,92184.54729208321,92066.85044438744,0.0012767524618074733,0.00016830278888507746,0.002470458818253662,8,16,20000,20260825,0.12767524618074733,0.016830278888507747,0.2470458818253662,True,True,0–2
si1000,SI1000 calibration prior,5,50,0.3,0.7,78552.6682466343,77978.87849485085,0.007304522743669328,0.0008385572842519728,0.014336740144268889,8,16,20000,20260825,0.7304522743669328,0.08385572842519728,1.433674014426889,True,True,0–2
si1000,SI1000 calibration prior,5,50,0.35,0.65,65951.0,65951.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,50,0.4,0.6,54881.36165727075,54101.42045781643,0.014211403943017675,0.004084047220885512,0.024750802363132332,8,16,20000,20260825,1.4211403943017675,0.40840472208855116,2.475080236313233,True,True,0–2
si1000,SI1000 calibration prior,5,50,0.45,0.55,44738.98713234396,43984.29298829879,0.016868824987313236,-0.0011425400548436303,0.03696446603141575,8,16,20000,20260825,1.6868824987313236,-0.11425400548436303,3.6964466031415752,True,False,0–2
si1000,SI1000 calibration prior,5,50,0.5,0.5,36099.7360286285,35204.84060799257,0.024789528098660862,0.0075123914407903645,0.04439814612653881,8,16,20000,20260825,2.4789528098660862,0.7512391440790365,4.439814612653881,True,True,2–5
si1000,SI1000 calibration prior,5,50,0.55,0.44999999999999996,28631.36840881987,28070.7137420085,0.019581832722974757,0.009386702127435009,0.030273711060700544,8,16,20000,20260825,1.9581832722974757,0.9386702127435009,3.0273711060700546,True,True,0–2
si1000,SI1000 calibration prior,5,50,0.6,0.4,21792.685323198937,21059.158049283757,0.03365933399379284,0.009008735542238688,0.0633807557734214,8,16,20000,20260825,3.365933399379284,0.9008735542238688,6.338075577342139,True,True,2–5
si1000,SI1000 calibration prior,5,50,0.65,0.35,16380.314059136119,15702.101511082863,0.041404123608666854,0.017342657909173553,0.06871938855936736,8,16,20000,20260825,4.140412360866685,1.7342657909173553,6.871938855936737,True,True,2–5
si1000,SI1000 calibration prior,5,50,0.7,0.30000000000000004,11736.609185186056,11310.140571112348,0.03633661199284011,0.015392305865054797,0.05911442387930976,8,16,20000,20260825,3.6336611992840107,1.5392305865054796,5.911442387930976,True,True,2–5
si1000,SI1000 calibration prior,5,50,0.75,0.25,8053.514950264529,7610.937991178282,0.054954508909393684,0.024998968156980328,0.08992852090688949,8,16,20000,20260825,5.4954508909393684,2.499896815698033,8.992852090688949,True,True,5–10
si1000,SI1000 calibration prior,5,50,0.8,0.19999999999999996,5127.49785640321,4928.998866487617,0.03871264220378123,0.0015371042969142268,0.08126337451834054,8,16,20000,20260825,3.8712642203781233,0.15371042969142268,8.126337451834054,True,True,2–5
si1000,SI1000 calibration prior,5,50,0.85,0.15000000000000002,2921.3087987040262,2819.814898489257,0.0347426127151621,0.01443199639459003,0.061251459180235,8,16,20000,20260825,3.4742612715162102,1.443199639459003,6.125145918023501,True,True,2–5
si1000,SI1000 calibration prior,5,50,0.9,0.09999999999999998,1411.385442903606,1300.1138529061664,0.07883855580125831,0.030007996182936918,0.13432249907128924,8,16,20000,20260825,7.883855580125831,3.0007996182936916,13.432249907128924,True,True,5–10
si1000,SI1000 calibration prior,5,50,0.95,0.050000000000000044,428.6424772137876,382.5707432163984,0.10748289412859724,0.0488616692421018,0.1853539838371926,8,16,20000,20260825,10.748289412859723,4.88616692421018,18.535398383719258,True,True,10–20
si1000,SI1000 calibration prior,5,70,0.05,0.95,205955.0341438176,205050.83587614069,0.004390270290968168,-0.0010365304608546287,0.01034327056496753,8,16,20000,20260825,0.4390270290968168,-0.10365304608546287,1.0343270564967528,True,False,0–2
si1000,SI1000 calibration prior,5,70,0.1,0.9,185878.30019708598,185269.3894495079,0.003275857090001666,0.0011511415567089206,0.00552195889840864,8,16,20000,20260825,0.3275857090001666,0.11511415567089206,0.552195889840864,True,True,0–2
si1000,SI1000 calibration prior,5,70,0.15,0.85,167015.8768468046,165728.64774256753,0.007707225974796339,-0.0002518601573535728,0.016239935310485558,8,16,20000,20260825,0.7707225974796339,-0.025186015735357278,1.6239935310485558,True,False,0–2
si1000,SI1000 calibration prior,5,70,0.2,0.8,148083.60149531366,147262.35922055878,0.005545801604378675,-0.002071177344751929,0.014054652055264896,8,16,20000,20260825,0.5545801604378675,-0.20711773447519288,1.4054652055264896,True,False,0–2
si1000,SI1000 calibration prior,5,70,0.25,0.75,130890.54248429518,130193.34073753688,0.005326601399348152,-0.0016712273934724798,0.013011554151494353,8,16,20000,20260825,0.5326601399348152,-0.16712273934724797,1.3011554151494353,True,False,0–2
si1000,SI1000 calibration prior,5,70,0.3,0.7,114291.53986449292,113434.7364018684,0.007496648165213005,0.0008703159449793246,0.014789433364619686,8,16,20000,20260825,0.7496648165213005,0.08703159449793246,1.4789433364619686,True,True,0–2
si1000,SI1000 calibration prior,5,70,0.35,0.65,98301.3098948448,96643.56559494571,0.01686390854478359,0.0023288189847125995,0.03317341345750724,8,16,20000,20260825,1.686390854478359,0.23288189847125995,3.317341345750724,True,True,0–2
si1000,SI1000 calibration prior,5,70,0.4,0.6,84220.58354857698,82484.90754744507,0.02060869122488096,0.0067672937321989705,0.03690302538186119,8,16,20000,20260825,2.060869122488096,0.676729373219897,3.6903025381861188,True,True,2–5
si1000,SI1000 calibration prior,5,70,0.45,0.55,70755.83276362481,69902.72981833397,0.012056998157887744,-0.0003177715374407253,0.027111349683683346,8,16,20000,20260825,1.2056998157887744,-0.03177715374407253,2.711134968368335,True,False,0–2
si1000,SI1000 calibration prior,5,70,0.5,0.5,59119.12371943465,57760.56638632876,0.02297999780161286,0.008440454434700425,0.04004950409164898,8,16,20000,20260825,2.297999780161286,0.8440454434700425,4.004950409164898,True,True,2–5
si1000,SI1000 calibration prior,5,70,0.55,0.44999999999999996,48021.617003127205,46727.42245915762,0.026950249173935736,0.010526983608920567,0.04726232014772504,8,16,20000,20260825,2.6950249173935736,1.0526983608920566,4.726232014772504,True,True,2–5
si1000,SI1000 calibration prior,5,70,0.6,0.4,38624.61316420678,37394.086104714006,0.031858624816807124,0.014672956027635204,0.053525392004366235,8,16,20000,20260825,3.1858624816807124,1.4672956027635204,5.352539200436624,True,True,2–5
si1000,SI1000 calibration prior,5,70,0.65,0.35,29552.26061992906,28643.035823617094,0.03076667494258678,0.011132343007714148,0.05558677560886682,8,16,20000,20260825,3.076667494258678,1.1132343007714147,5.558677560886682,True,True,2–5
si1000,SI1000 calibration prior,5,70,0.7,0.30000000000000004,22174.122635463427,21253.2297931924,0.0415300689641821,0.020746527278517224,0.06911853090848918,8,16,20000,20260825,4.15300689641821,2.0746527278517224,6.911853090848918,True,True,2–5
si1000,SI1000 calibration prior,5,70,0.75,0.25,16061.940354915267,15183.408069086789,0.05469652273734349,0.03232222383098737,0.08223359675079411,8,16,20000,20260825,5.469652273734349,3.2322223830987373,8.223359675079411,True,True,5–10
si1000,SI1000 calibration prior,5,70,0.8,0.19999999999999996,10528.425221354943,10023.559736820238,0.04795261151788199,0.03054645113119227,0.07167842063423147,8,16,20000,20260825,4.7952611517882,3.054645113119227,7.167842063423146,True,True,2–5
si1000,SI1000 calibration prior,5,70,0.85,0.15000000000000002,6233.03485057741,5804.999427402923,0.06867207282417731,0.036720371191302115,0.1123091122001123,8,16,20000,20260825,6.867207282417731,3.6720371191302115,11.23091122001123,True,True,5–10
si1000,SI1000 calibration prior,5,70,0.9,0.09999999999999998,3199.692157980794,2926.6842151060696,0.08532319029309665,0.04939674725359855,0.13432997419104942,8,16,20000,20260825,8.532319029309665,4.939674725359855,13.432997419104941,True,True,5–10
si1000,SI1000 calibration prior,5,70,0.95,0.050000000000000044,1010.063414223034,924.4617422405998,0.08474880960645537,0.05083330666156116,0.13119531276300186,8,16,20000,20260825,8.474880960645537,5.083330666156116,13.119531276300187,True,True,5–10
si1000,SI1000 calibration prior,5,90,0.05,0.95,241495.31491087464,240286.8947983925,0.005003907065145863,7.985510412844565e-05,0.010319671397554117,8,16,20000,20260825,0.5003907065145863,0.007985510412844565,1.0319671397554118,True,True,0–2
si1000,SI1000 calibration prior,5,90,0.1,0.9,219477.60223298043,217811.264882449,0.007592288842132366,0.0008244713825842354,0.01530393361333815,8,16,20000,20260825,0.7592288842132366,0.08244713825842354,1.530393361333815,True,True,0–2
si1000,SI1000 calibration prior,5,90,0.15,0.85,200989.90722401335,199965.57202369894,0.005096450933592123,-0.000427211297113983,0.010845049110356445,8,16,20000,20260825,0.5096450933592123,-0.0427211297113983,1.0845049110356446,True,False,0–2
si1000,SI1000 calibration prior,5,90,0.2,0.8,180951.1520456341,178735.41776025982,0.012244930525866504,0.0025859101496951034,0.0223754782619724,8,16,20000,20260825,1.2244930525866504,0.2585910149695103,2.23754782619724,True,True,0–2
si1000,SI1000 calibration prior,5,90,0.25,0.75,161410.96792679734,159502.85865016762,0.011821435068124275,0.000424142769161695,0.02383544490148337,8,16,20000,20260825,1.1821435068124275,0.0424142769161695,2.383544490148337,True,True,0–2
si1000,SI1000 calibration prior,5,90,0.3,0.7,145992.9901156179,144814.0967917482,0.008074999511525127,0.0029558618453720655,0.013490111239961789,8,16,20000,20260825,0.8074999511525127,0.29558618453720653,1.3490111239961788,True,True,0–2
si1000,SI1000 calibration prior,5,90,0.35,0.65,127981.56301605958,127079.03925156749,0.007051982670182255,0.0023003248037621743,0.011814075871464465,8,16,20000,20260825,0.7051982670182255,0.23003248037621743,1.1814075871464464,True,True,0–2
si1000,SI1000 calibration prior,5,90,0.4,0.6,111394.48088868386,109978.99407343945,0.012706974384654623,0.0038266212260946674,0.02159417233995612,8,16,20000,20260825,1.2706974384654623,0.38266212260946675,2.159417233995612,True,True,0–2
si1000,SI1000 calibration prior,5,90,0.45,0.55,96529.64556301084,95472.64773851624,0.010949981410681042,0.004706001913231783,0.017844422816891074,8,16,20000,20260825,1.0949981410681042,0.4706001913231783,1.7844422816891075,True,True,0–2
si1000,SI1000 calibration prior,5,90,0.5,0.5,80629.31296539877,78652.4968695422,0.0245173377169281,0.010117708811465448,0.04070195533710719,8,16,20000,20260825,2.45173377169281,1.011770881146545,4.070195533710718,True,True,2–5
si1000,SI1000 calibration prior,5,90,0.55,0.44999999999999996,67544.19882873926,66267.67992466943,0.01889901614358458,0.006916861074600655,0.032356400166547714,8,16,20000,20260825,1.889901614358458,0.6916861074600655,3.2356400166547714,True,True,0–2
si1000,SI1000 calibration prior,5,90,0.6,0.4,54781.15858635352,53265.19202222427,0.027673138050550383,0.011012154807882845,0.047125470638524125,8,16,20000,20260825,2.7673138050550383,1.1012154807882846,4.712547063852412,True,True,2–5
si1000,SI1000 calibration prior,5,90,0.65,0.35,43140.245286093705,41386.98243335218,0.04064100333955889,0.016996101338942915,0.06647329502230803,8,16,20000,20260825,4.0641003339558885,1.6996101338942915,6.647329502230804,True,True,2–5
si1000,SI1000 calibration prior,5,90,0.7,0.30000000000000004,33438.9694420474,32242.04847966786,0.035794194090039255,0.01684984801970202,0.05675496858496241,8,16,20000,20260825,3.5794194090039255,1.6849848019702018,5.675496858496241,True,True,2–5
si1000,SI1000 calibration prior,5,90,0.75,0.25,24514.50652693938,23467.19884480245,0.04272195652749644,0.024058432101225713,0.06434798105893869,8,16,20000,20260825,4.2721956527496445,2.4058432101225713,6.434798105893869,True,True,2–5
si1000,SI1000 calibration prior,5,90,0.8,0.19999999999999996,16872.92458791005,15846.563357156194,0.060828887452580305,0.0413814837956006,0.08648560567919517,8,16,20000,20260825,6.08288874525803,4.13814837956006,8.648560567919517,True,True,5–10
si1000,SI1000 calibration prior,5,90,0.85,0.15000000000000002,10250.453657362501,9665.350046077718,0.05708075279814817,0.027518571527713642,0.09233804025340486,8,16,20000,20260825,5.7080752798148175,2.7518571527713642,9.233804025340486,True,True,5–10
si1000,SI1000 calibration prior,5,90,0.9,0.09999999999999998,5304.267428133908,4980.3139800645195,0.061074116729321504,0.03990980553008593,0.09305370021886605,8,16,20000,20260825,6.10741167293215,3.990980553008593,9.305370021886606,True,True,5–10
si1000,SI1000 calibration prior,5,90,0.95,0.050000000000000044,1805.5973085795438,1728.2043653761007,0.042862792736619526,0.019447057058279683,0.07475932397733065,8,16,20000,20260825,4.286279273661952,1.9447057058279684,7.4759323977330645,True,True,2–5
si1000,SI1000 calibration prior,5,110,0.05,0.95,265223.5363771377,264601.73613440787,0.0023444383979770445,-0.004601282135727347,0.010682352732855657,8,16,20000,20260825,0.23444383979770445,-0.4601282135727347,1.0682352732855658,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.1,0.9,244296.9349346576,243417.35034437774,0.003600473294988804,-0.006710547889078322,0.01595669267445098,8,16,20000,20260825,0.3600473294988804,-0.6710547889078322,1.5956692674450978,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.15,0.85,226567.45650466974,226116.675894243,0.001989608822825062,-0.006432577909810222,0.011716456514459184,8,16,20000,20260825,0.1989608822825062,-0.6432577909810222,1.1716456514459184,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.2,0.8,209297.58069506253,209067.93822486978,0.0010972055645847023,-0.0039699392008154585,0.0069127414993508385,8,16,20000,20260825,0.10972055645847023,-0.3969939200815458,0.6912741499350838,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.25,0.75,189187.9364856166,188172.9394121643,0.005365020055226766,-0.0037542387006909757,0.01629134847386171,8,16,20000,20260825,0.5365020055226766,-0.37542387006909755,1.629134847386171,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.3,0.7,169210.59143055076,167504.6082313296,0.010082011916620282,-0.0061478137841466385,0.03028917052000816,8,16,20000,20260825,1.0082011916620282,-0.6147813784146638,3.028917052000816,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.35,0.65,151727.20586632594,150825.55930929127,0.005942550328311147,-0.0053036296015032125,0.019566818877655878,8,16,20000,20260825,0.5942550328311147,-0.5303629601503212,1.9566818877655878,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.4,0.6,134479.90881460352,134004.88120008196,0.0035323314739634792,-0.007207587248698072,0.01599803353486473,8,16,20000,20260825,0.3532331473963479,-0.7207587248698072,1.599803353486473,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.45,0.55,116274.52469399832,115544.61768119171,0.006277445680621052,-0.009842052567951232,0.027539544737839525,8,16,20000,20260825,0.6277445680621052,-0.9842052567951232,2.7539544737839523,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.5,0.5,101245.19162462963,100172.7545167582,0.010592474473726465,-0.004673063413496825,0.030008882850821594,8,16,20000,20260825,1.0592474473726465,-0.4673063413496825,3.0008882850821594,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.55,0.44999999999999996,87234.55732855393,86214.6558898052,0.011691484085916137,-0.00016693575237570202,0.02706528670249886,8,16,20000,20260825,1.1691484085916137,-0.016693575237570202,2.706528670249886,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.6,0.4,71442.61416398323,70590.90641988452,0.011921564658087469,-0.00689476203318784,0.036765669294978376,8,16,20000,20260825,1.192156465808747,-0.689476203318784,3.6765669294978376,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.65,0.35,58714.14140112342,57699.82772534933,0.017275457863626165,-0.0001309363634194316,0.040283353696598745,8,16,20000,20260825,1.7275457863626165,-0.01309363634194316,4.0283353696598745,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.7,0.30000000000000004,45802.650716405944,44944.72085536891,0.018731008961665463,-0.004013911064725933,0.04938657893933936,8,16,20000,20260825,1.8731008961665463,-0.4013911064725933,4.938657893933936,True,False,0–2
si1000,SI1000 calibration prior,5,110,0.75,0.25,34418.51078903879,33665.4914073446,0.021878325483332683,0.00020797789468529615,0.05196715990690193,8,16,20000,20260825,2.1878325483332683,0.020797789468529615,5.196715990690192,True,True,2–5
si1000,SI1000 calibration prior,5,110,0.8,0.19999999999999996,24867.223394148426,24242.091860037148,0.02513877501331252,0.0072967387915572335,0.04843889663892594,8,16,20000,20260825,2.513877501331252,0.7296738791557233,4.843889663892594,True,True,2–5
si1000,SI1000 calibration prior,5,110,0.85,0.15000000000000002,15716.285094838739,15176.74007529279,0.03433031510246254,0.016042537776045918,0.06336280099337954,8,16,20000,20260825,3.433031510246254,1.6042537776045918,6.336280099337954,True,True,2–5
si1000,SI1000 calibration prior,5,110,0.9,0.09999999999999998,8628.836418020099,8379.103409210607,0.028941678426996242,0.00940166918870644,0.06212562785959119,8,16,20000,20260825,2.8941678426996242,0.9401669188706441,6.212562785959119,True,True,2–5
si1000,SI1000 calibration prior,5,110,0.95,0.050000000000000044,2999.493870861499,2901.848993604637,0.032553784558598475,0.014325764953703076,0.0592157414150295,8,16,20000,20260825,3.2553784558598475,1.4325764953703075,5.9215741415029495,True,True,2–5
si1000,SI1000 calibration prior,5,130,0.05,0.95,292287.8426109729,291872.1590014738,0.0014221720814174832,-0.0011229606457761054,0.004087393606374257,8,16,20000,20260825,0.14221720814174832,-0.11229606457761054,0.4087393606374257,True,False,0–2
si1000,SI1000 calibration prior,5,130,0.1,0.9,275392.0,275392.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,130,0.15,0.85,253590.45092346022,253512.61014243786,0.000306954700931783,-0.0005558802555301057,0.0011491645411685347,8,16,20000,20260825,0.0306954700931783,-0.05558802555301057,0.11491645411685347,True,False,0–2
si1000,SI1000 calibration prior,5,130,0.2,0.8,234269.0,234269.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,130,0.25,0.75,214022.38432692736,213778.6369268854,0.0011388874150174422,0.0005493637345734825,0.0017909535726055026,8,16,20000,20260825,0.11388874150174422,0.05493637345734825,0.17909535726055026,True,True,0–2
si1000,SI1000 calibration prior,5,130,0.3,0.7,189091.60790157923,187906.70831722827,0.00626627272093272,-0.00021650710398056212,0.013758372617401649,8,16,20000,20260825,0.626627272093272,-0.021650710398056213,1.3758372617401649,True,False,0–2
si1000,SI1000 calibration prior,5,130,0.35,0.65,170881.38227494276,170284.6569124212,0.003492044332608746,-0.002775304557324443,0.010226964485057655,8,16,20000,20260825,0.3492044332608746,-0.2775304557324443,1.0226964485057655,True,False,0–2
si1000,SI1000 calibration prior,5,130,0.4,0.6,153155.99571475288,152436.8147171767,0.004695741712362533,-0.0016692067633317094,0.011651124893692577,8,16,20000,20260825,0.46957417123625333,-0.16692067633317093,1.1651124893692577,True,False,0–2
si1000,SI1000 calibration prior,5,130,0.45,0.55,136585.82010033482,136429.7026014458,0.0011429993155536167,-0.0005056277819408539,0.0028306771961309485,8,16,20000,20260825,0.11429993155536167,-0.05056277819408539,0.28306771961309485,True,False,0–2
si1000,SI1000 calibration prior,5,130,0.5,0.5,117997.37986580303,117460.82244594226,0.004547197746856635,-0.0009280609654016558,0.011008851533305681,8,16,20000,20260825,0.4547197746856635,-0.09280609654016558,1.1008851533305681,True,False,0–2
si1000,SI1000 calibration prior,5,130,0.55,0.44999999999999996,101823.07892498313,101123.51485489664,0.006870388103289327,0.0008844580738793739,0.013862603925114292,8,16,20000,20260825,0.6870388103289327,0.08844580738793739,1.3862603925114292,True,True,0–2
si1000,SI1000 calibration prior,5,130,0.6,0.4,86055.70434196616,85332.72736901321,0.008401267277762359,0.001561094284102358,0.015991854613267797,8,16,20000,20260825,0.8401267277762359,0.1561094284102358,1.5991854613267797,True,True,0–2
si1000,SI1000 calibration prior,5,130,0.65,0.35,70237.51610631966,69208.3713966542,0.014652350577256001,0.004107887130723007,0.027156794429411726,8,16,20000,20260825,1.4652350577256001,0.41078871307230075,2.715679442941173,True,True,0–2
si1000,SI1000 calibration prior,5,130,0.7,0.30000000000000004,55505.30804658318,54761.44205236342,0.013401709140961282,0.0029900451670627297,0.026368396334622405,8,16,20000,20260825,1.3401709140961282,0.299004516706273,2.6368396334622406,True,True,0–2
si1000,SI1000 calibration prior,5,130,0.75,0.25,40840.516794449766,39838.7749009525,0.02452813950761279,0.0054714464632656945,0.04819907935529034,8,16,20000,20260825,2.452813950761279,0.5471446463265695,4.8199079355290335,True,True,2–5
si1000,SI1000 calibration prior,5,130,0.8,0.19999999999999996,30810.045161989066,30336.717241939274,0.01536277917027351,0.005312166107167882,0.027874879144650144,8,16,20000,20260825,1.536277917027351,0.5312166107167883,2.7874879144650144,True,True,0–2
si1000,SI1000 calibration prior,5,130,0.85,0.15000000000000002,19860.397806366287,19404.641424911315,0.022947998620092003,0.0059602978139086105,0.04468046276710394,8,16,20000,20260825,2.2947998620092003,0.596029781390861,4.468046276710394,True,True,2–5
si1000,SI1000 calibration prior,5,130,0.9,0.09999999999999998,10499.878571086363,10050.986309262558,0.04275213839709768,0.01177142345296644,0.08847428778231378,8,16,20000,20260825,4.275213839709768,1.177142345296644,8.847428778231379,True,True,2–5
si1000,SI1000 calibration prior,5,130,0.95,0.050000000000000044,3885.461511120999,3721.589019116917,0.042175811428074916,0.014563190064572072,0.0870228757323064,8,16,20000,20260825,4.217581142807491,1.4563190064572071,8.70228757323064,True,True,2–5
si1000,SI1000 calibration prior,5,150,0.05,0.95,311375.8031354672,311332.33954337577,0.0001395856442722998,-6.327021348617734e-06,0.0002783229213991767,8,16,20000,20260825,0.01395856442722998,-0.0006327021348617734,0.02783229213991767,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.1,0.9,281357.36975907837,280856.43293019483,0.0017804290298579772,-0.004321527988417678,0.008836005362031227,8,16,20000,20260825,0.17804290298579772,-0.43215279884176777,0.8836005362031227,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.15,0.85,267724.36966388964,267364.6407760053,0.0013436538793086816,-0.0013700130509441133,0.004214156994316485,8,16,20000,20260825,0.13436538793086816,-0.13700130509441133,0.4214156994316485,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.2,0.8,248961.7279410958,248650.02523953377,0.0012520105163945638,-0.0003976528543546354,0.003155245779633109,8,16,20000,20260825,0.12520105163945638,-0.03976528543546354,0.3155245779633109,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.25,0.75,229750.47511138557,229717.29786437112,0.00014440556433392704,-0.000557947144696147,0.0009401960924121333,8,16,20000,20260825,0.014440556433392704,-0.055794714469614703,0.09401960924121333,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.3,0.7,207574.48362263583,206968.97968480567,0.002917044172591754,-0.0020956727211700996,0.008446966947927246,8,16,20000,20260825,0.2917044172591754,-0.20956727211700996,0.8446966947927246,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.35,0.65,188046.48778615246,187290.7718222944,0.004018772021509243,-0.003202309198421238,0.012377587123868383,8,16,20000,20260825,0.40187720215092426,-0.3202309198421238,1.2377587123868383,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.4,0.6,170036.72924137942,169856.1558660302,0.0010619668830073037,-0.004379342222333049,0.007389814858697551,8,16,20000,20260825,0.10619668830073037,-0.4379342222333049,0.7389814858697551,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.45,0.55,145637.81469729444,145323.4473419808,0.0021585558391346016,-0.012459792925388374,0.020544110593569975,8,16,20000,20260825,0.21585558391346016,-1.2459792925388373,2.0544110593569975,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.5,0.5,132612.35311274687,132588.55221739985,0.000179477211499246,-0.004480708457258897,0.005664071206600215,8,16,20000,20260825,0.0179477211499246,-0.44807084572588973,0.5664071206600215,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.55,0.44999999999999996,116147.47676978071,116017.7159291233,0.0011172075732184261,-0.0033344160052828087,0.006356667158237464,8,16,20000,20260825,0.11172075732184261,-0.33344160052828087,0.6356667158237463,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.6,0.4,96844.9020358391,96271.01275613558,0.005925859468484451,-0.006506379845724997,0.022031533859755925,8,16,20000,20260825,0.5925859468484451,-0.6506379845724997,2.2031533859755923,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.65,0.35,80076.16419090603,79228.46613260871,0.010586147162048865,-0.005972174114252882,0.03288006418366926,8,16,20000,20260825,1.0586147162048865,-0.5972174114252882,3.288006418366926,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.7,0.30000000000000004,66626.41154140513,65900.16304913223,0.01090030928382768,-6.40482696356081e-05,0.02536146915010595,8,16,20000,20260825,1.090030928382768,-0.006404826963560811,2.536146915010595,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.75,0.25,50900.05144259466,50552.40686631581,0.006829945479935762,-0.012184050770985527,0.033843786514528684,8,16,20000,20260825,0.6829945479935762,-1.2184050770985526,3.3843786514528684,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.8,0.19999999999999996,37934.95100015028,37309.42008030207,0.016489567097258906,-0.0046636045037083,0.04685870951831683,8,16,20000,20260825,1.6489567097258906,-0.46636045037083,4.685870951831683,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.85,0.15000000000000002,26031.90236697773,25603.19492250767,0.016468540732308856,0.00035547161864068756,0.03922106396396596,8,16,20000,20260825,1.6468540732308856,0.035547161864068755,3.9221063963965963,True,True,0–2
si1000,SI1000 calibration prior,5,150,0.9,0.09999999999999998,14670.169214167046,14502.991476087296,0.011395760719535963,-0.002419203207806602,0.030886967895964058,8,16,20000,20260825,1.1395760719535963,-0.24192032078066023,3.0886967895964057,True,False,0–2
si1000,SI1000 calibration prior,5,150,0.95,0.050000000000000044,5779.541137866109,5568.093275679979,0.03658557957149511,0.0196417450919254,0.0634016385192272,8,16,20000,20260825,3.658557957149511,1.96417450919254,6.3401638519227195,True,True,2–5
si1000,SI1000 calibration prior,5,170,0.05,0.95,318219.60810546676,318414.7005115842,-0.0006130747482184784,-0.0025315601565594867,0.001458212748748694,8,16,20000,20260825,-0.06130747482184784,-0.2531560156559487,0.1458212748748694,True,False,<0
si1000,SI1000 calibration prior,5,170,0.1,0.9,303051.6588666406,302808.22253388906,0.0008032832872848505,-0.0005808380639322763,0.0022656061741781475,8,16,20000,20260825,0.08032832872848505,-0.05808380639322763,0.22656061741781475,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.15,0.85,276345.39698981744,275930.07317137334,0.001502915637344282,-0.00286060946162503,0.006783317197864186,8,16,20000,20260825,0.1502915637344282,-0.286060946162503,0.6783317197864186,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.2,0.8,260890.52100190055,260866.68504607948,9.136382467833659e-05,-0.001672169102467036,0.0019951608500063944,8,16,20000,20260825,0.00913638246783366,-0.1672169102467036,0.19951608500063944,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.25,0.75,244214.607357304,244208.0784279087,2.673439343348072e-05,-0.00017197178382936107,0.00024333175377314563,8,16,20000,20260825,0.002673439343348072,-0.017197178382936107,0.024333175377314564,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.3,0.7,217449.82564044683,217522.70069410602,-0.0003351350291707078,-0.00600688084645129,0.006525927884226718,8,16,20000,20260825,-0.03351350291707078,-0.600688084645129,0.6525927884226718,True,False,<0
si1000,SI1000 calibration prior,5,170,0.35,0.65,199943.285408195,199236.60978907428,0.00353438035029785,-0.002472490302519137,0.011076283867060392,8,16,20000,20260825,0.353438035029785,-0.2472490302519137,1.1076283867060392,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.4,0.6,178364.79128617395,177596.30769985123,0.004308493737924635,-0.0042081861304461565,0.015324781094671162,8,16,20000,20260825,0.43084937379246346,-0.42081861304461565,1.5324781094671163,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.45,0.55,164167.64808871827,163725.25100219104,0.0026947884779841003,-0.0015805918752174186,0.0073770360436745674,8,16,20000,20260825,0.26947884779841,-0.15805918752174186,0.7377036043674567,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.5,0.5,145151.18588660195,144707.92290899344,0.0030538019713790554,-0.0017629341291145462,0.008724638196601076,8,16,20000,20260825,0.30538019713790554,-0.17629341291145462,0.8724638196601076,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.55,0.44999999999999996,127320.73868954767,126975.49247609873,0.0027116259063715287,-0.0010408358768641101,0.00764749925236341,8,16,20000,20260825,0.27116259063715287,-0.10408358768641102,0.764749925236341,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.6,0.4,108344.33395082882,107839.69008232167,0.004657778123738132,-0.0034289532296769565,0.015122739916881511,8,16,20000,20260825,0.4657778123738132,-0.34289532296769565,1.5122739916881511,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.65,0.35,91143.16980499466,90547.33821375323,0.006537314781965953,-0.0031314182160762866,0.02005838362970181,8,16,20000,20260825,0.6537314781965953,-0.31314182160762866,2.0058383629701813,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.7,0.30000000000000004,74095.96987222561,73465.31211707086,0.008511363792690574,-0.0035207809945952515,0.02489785261079327,8,16,20000,20260825,0.8511363792690574,-0.3520780994595252,2.489785261079327,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.75,0.25,58944.390041960345,58451.45948906356,0.008362637267870343,-0.0036933881248752964,0.023789970327199792,8,16,20000,20260825,0.8362637267870343,-0.36933881248752964,2.378997032719979,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.8,0.19999999999999996,43826.40220289781,43396.998177486355,0.009797838832936612,-0.004891238570363443,0.02945905506902735,8,16,20000,20260825,0.9797838832936612,-0.4891238570363443,2.945905506902735,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.85,0.15000000000000002,30388.502916205427,29889.42312317169,0.01642330964476668,0.000427189111283921,0.03790336369858549,8,16,20000,20260825,1.6423309644766682,0.0427189111283921,3.790336369858549,True,True,0–2
si1000,SI1000 calibration prior,5,170,0.9,0.09999999999999998,17661.67798658315,17394.009695683115,0.015155314863251945,-0.0010580006197462577,0.03791904689596026,8,16,20000,20260825,1.5155314863251945,-0.10580006197462577,3.7919046895960262,True,False,0–2
si1000,SI1000 calibration prior,5,170,0.95,0.050000000000000044,7015.296440011263,6818.082377482329,0.028112006985782867,0.0037075986745543884,0.0637713329346834,8,16,20000,20260825,2.8112006985782867,0.3707598674554388,6.37713329346834,True,True,2–5
si1000,SI1000 calibration prior,5,190,0.05,0.95,336247.9984213377,335851.36902635527,0.001179573995516936,0.0006515110636067162,0.0017521050497520951,8,16,20000,20260825,0.1179573995516936,0.06515110636067162,0.1752105049752095,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.1,0.9,311860.3028090103,311345.35112235433,0.0016512255071186033,0.0007564814523805336,0.0026639439922352404,8,16,20000,20260825,0.16512255071186033,0.07564814523805335,0.26639439922352404,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.15,0.85,274085.05663102545,272262.64547720226,0.006649071555464348,0.0015216596210745892,0.01259529345579058,8,16,20000,20260825,0.6649071555464348,0.15216596210745892,1.259529345579058,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.2,0.8,265861.4815193503,265093.3037118787,0.0028893911336144162,0.001072057520326236,0.004773879405232997,8,16,20000,20260825,0.2889391133614416,0.1072057520326236,0.47738794052329975,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.25,0.75,248628.83768691687,248525.1047877661,0.0004172199014235156,-0.000358909527467649,0.0011845008676166808,8,16,20000,20260825,0.04172199014235156,-0.035890952746764904,0.11845008676166807,True,False,0–2
si1000,SI1000 calibration prior,5,190,0.3,0.7,233145.0121041849,233128.1840759596,7.217837548145756e-05,-0.00023925909944688684,0.00036077651533272803,8,16,20000,20260825,0.007217837548145756,-0.023925909944688684,0.0360776515332728,True,False,0–2
si1000,SI1000 calibration prior,5,190,0.35,0.65,209426.35446383018,209008.5377018893,0.001995053406771974,0.0006632254955300648,0.0033672794042796154,8,16,20000,20260825,0.19950534067719738,0.06632254955300648,0.33672794042796156,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.4,0.6,185264.54034137222,184099.44420214245,0.006288824278423366,0.0026317967398423736,0.010403213291616753,8,16,20000,20260825,0.6288824278423366,0.26317967398423736,1.0403213291616753,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.45,0.55,170887.7373916547,170163.70617704364,0.004236882210873039,0.0020291553994175038,0.006614968141513525,8,16,20000,20260825,0.42368822108730386,0.20291553994175038,0.6614968141513524,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.5,0.5,153074.67522055385,153004.3196369437,0.00045961608939415477,-0.00038815301598221216,0.0012592337624245324,8,16,20000,20260825,0.04596160893941548,-0.03881530159822122,0.12592337624245323,True,False,0–2
si1000,SI1000 calibration prior,5,190,0.55,0.44999999999999996,131240.2741954268,130685.9325437089,0.004223868436090461,0.0004632058582875133,0.008744334748745142,8,16,20000,20260825,0.4223868436090461,0.04632058582875133,0.8744334748745142,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.6,0.4,115208.60647360062,114927.82405108208,0.0024371653395780513,0.000296784705797229,0.0047401363503078815,8,16,20000,20260825,0.24371653395780513,0.0296784705797229,0.47401363503078814,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.65,0.35,93910.22074057144,93085.09198381696,0.008786357334138462,0.0033080339157590677,0.015411194740464597,8,16,20000,20260825,0.8786357334138462,0.33080339157590677,1.5411194740464598,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.7,0.30000000000000004,76471.18905507727,75629.4906278376,0.011006739108416985,0.00445057630805987,0.01887355377794709,8,16,20000,20260825,1.1006739108416985,0.445057630805987,1.887355377794709,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.75,0.25,59736.68282249496,58582.49984019887,0.019321176331898005,0.01011946685119891,0.0312926547202215,8,16,20000,20260825,1.9321176331898005,1.011946685119891,3.1292654720221496,True,True,0–2
si1000,SI1000 calibration prior,5,190,0.8,0.19999999999999996,44018.21087370116,43133.72309160372,0.020093678605776266,0.007472235704395177,0.03669210880042184,8,16,20000,20260825,2.0093678605776266,0.7472235704395177,3.669210880042184,True,True,2–5
si1000,SI1000 calibration prior,5,190,0.85,0.15000000000000002,31510.81977131765,30751.58710490421,0.024094348288092426,0.014480813435733972,0.03606418718421889,8,16,20000,20260825,2.4094348288092426,1.4480813435733972,3.6064187184218888,True,True,2–5
si1000,SI1000 calibration prior,5,190,0.9,0.09999999999999998,18602.07190129882,18132.415983342566,0.02524750578581847,0.010824649025903185,0.042953939945317265,8,16,20000,20260825,2.524750578581847,1.0824649025903184,4.295393994531727,True,True,2–5
si1000,SI1000 calibration prior,5,190,0.95,0.050000000000000044,7571.102064246423,7329.05924867521,0.031969297668595575,0.01466517782398935,0.05617462050337068,8,16,20000,20260825,3.1969297668595575,1.466517782398935,5.617462050337068,True,True,2–5
si1000,SI1000 calibration prior,5,210,0.05,0.95,345633.60234190966,345599.1584627178,9.965431300229532e-05,-0.0003699666342282859,0.0006764145544714273,8,16,20000,20260825,0.009965431300229532,-0.03699666342282859,0.06764145544714273,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.1,0.9,322988.81832931435,322915.18673915346,0.00022796947133263412,-0.0006336195728577909,0.0012396246567119111,8,16,20000,20260825,0.022796947133263412,-0.06336195728577909,0.12396246567119111,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.15,0.85,301024.09887921985,300814.66938574973,0.0006957233465688661,-0.0005887499620716441,0.002113405262602252,8,16,20000,20260825,0.06957233465688661,-0.05887499620716441,0.2113405262602252,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.2,0.8,282580.3385056726,282524.7234930367,0.00019681133135440732,-0.0005559304704308432,0.0009597083331470746,8,16,20000,20260825,0.01968113313544073,-0.05559304704308432,0.09597083331470746,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.25,0.75,263491.0,263491.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.3,0.7,243973.7268147205,243980.405609037,-2.73750555181973e-05,-0.00012953598259368704,8.415603923228598e-05,8,16,20000,20260825,-0.00273750555181973,-0.012953598259368704,0.008415603923228598,True,False,<0
si1000,SI1000 calibration prior,5,210,0.35,0.65,222787.66514964128,222748.21542557038,0.000177073196778621,-0.0007978818215095329,0.0012195197690170246,8,16,20000,20260825,0.0177073196778621,-0.07978818215095329,0.12195197690170247,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.4,0.6,201962.0124236358,201694.70087333623,0.0013235734140877309,-0.00028834056164442893,0.0033365740153342704,8,16,20000,20260825,0.1323573414087731,-0.028834056164442894,0.33365740153342704,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.45,0.55,182441.6296775462,182026.55337673944,0.0022751183572542466,-6.307805288385815e-05,0.00501613116643133,8,16,20000,20260825,0.22751183572542466,-0.006307805288385815,0.501613116643133,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.5,0.5,167325.0,167325.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.55,0.44999999999999996,146539.89334954583,146545.29314946345,-3.6848668264921614e-05,-0.0006652743608490663,0.0007606932466062144,8,16,20000,20260825,-0.0036848668264921614,-0.06652743608490663,0.07606932466062144,True,False,<0
si1000,SI1000 calibration prior,5,210,0.6,0.4,127467.84808418629,127432.86589292479,0.00027443933342619076,-0.0005725856135356755,0.0012144459701677324,8,16,20000,20260825,0.027443933342619076,-0.05725856135356755,0.12144459701677324,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.65,0.35,107277.52992511644,106909.22387845043,0.003433207745583866,-0.0011643133111853832,0.009539010230279369,8,16,20000,20260825,0.3433207745583866,-0.11643133111853832,0.9539010230279369,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.7,0.30000000000000004,90463.94114773023,90284.89836895163,0.001979161824115283,-0.0008083025389976293,0.005518385493930467,8,16,20000,20260825,0.1979161824115283,-0.08083025389976294,0.5518385493930467,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.75,0.25,72878.92590519888,72765.1061840498,0.0015617645256892354,-0.0028271538743738223,0.00799076830474843,8,16,20000,20260825,0.15617645256892354,-0.2827153874373822,0.799076830474843,True,False,0–2
si1000,SI1000 calibration prior,5,210,0.8,0.19999999999999996,56860.54776001738,56705.42868494757,0.002728061567829121,0.0011406136485335727,0.005011135177925291,8,16,20000,20260825,0.2728061567829121,0.11406136485335727,0.5011135177925291,True,True,0–2
si1000,SI1000 calibration prior,5,210,0.85,0.15000000000000002,39861.83912170208,39681.161955849806,0.0045325847937084385,0.0015434083638070392,0.008120243432554583,8,16,20000,20260825,0.45325847937084385,0.15434083638070392,0.8120243432554584,True,True,0–2
si1000,SI1000 calibration prior,5,210,0.9,0.09999999999999998,23758.22001059095,23547.198751420532,0.00888203152746081,0.00046191457940603087,0.02242219794126643,8,16,20000,20260825,0.888203152746081,0.04619145794060309,2.242219794126643,True,True,0–2
si1000,SI1000 calibration prior,5,210,0.95,0.050000000000000044,10178.715275204053,10058.834625669928,0.011777581580080243,0.0013919053156009609,0.026781464031776392,8,16,20000,20260825,1.1777581580080243,0.1391905315600961,2.678146403177639,True,True,0–2
si1000,SI1000 calibration prior,5,230,0.05,0.95,354103.0,354103.0,0.0,0.0,0.0,8,16,20000,20260825,0.0,0.0,0.0,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.1,0.9,324532.37836528046,324596.76398078783,-0.0001983950440682669,-0.0016419930013900075,0.0015230251439523057,8,16,20000,20260825,-0.01983950440682669,-0.16419930013900075,0.15230251439523057,True,False,<0
si1000,SI1000 calibration prior,5,230,0.15,0.85,309326.8256776935,309228.20751660486,0.0003188154175525204,-0.0004310347323148722,0.0011495466238580678,8,16,20000,20260825,0.03188154175525204,-0.04310347323148722,0.11495466238580679,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.2,0.8,279992.33129218034,280092.6187097515,-0.000358179158366001,-0.003585869335160252,0.003744631240863219,8,16,20000,20260825,-0.0358179158366001,-0.3585869335160252,0.37446312408632193,True,False,<0
si1000,SI1000 calibration prior,5,230,0.25,0.75,266241.95434293593,266047.35960804025,0.0007308943302190007,-0.00029130748439537557,0.0018245812094522835,8,16,20000,20260825,0.07308943302190007,-0.029130748439537557,0.18245812094522834,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.3,0.7,245051.43465390266,244979.99443517387,0.00029153152614547206,-0.000254573261997848,0.000926396856584466,8,16,20000,20260825,0.029153152614547206,-0.025457326199784802,0.0926396856584466,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.35,0.65,227308.56661872996,227214.5428156496,0.00041363950544848205,-0.0007645769070734332,0.0018113478986369058,8,16,20000,20260825,0.041363950544848205,-0.07645769070734332,0.18113478986369058,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.4,0.6,206113.89405713865,206137.29977399454,-0.00011355720080374887,-0.002247000065485022,0.00268228943489357,8,16,20000,20260825,-0.011355720080374887,-0.22470000654850217,0.268228943489357,True,False,<0
si1000,SI1000 calibration prior,5,230,0.45,0.55,188911.48689218154,188893.63335511103,9.450741913163974e-05,-0.0014747982036387164,0.0020916630634741917,8,16,20000,20260825,0.009450741913163974,-0.14747982036387164,0.20916630634741917,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.5,0.5,166564.59262854545,166311.6380528712,0.001518657547095681,-0.0026919357869923943,0.007031378713395125,8,16,20000,20260825,0.1518657547095681,-0.26919357869923943,0.7031378713395124,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.55,0.44999999999999996,147283.72585339783,146994.87844443406,0.001961163104002961,-0.0025480178975113344,0.007948411846001912,8,16,20000,20260825,0.1961163104002961,-0.25480178975113343,0.7948411846001912,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.6,0.4,128148.9299639788,127905.90766475844,0.0018964052160923561,-0.0017485832726229166,0.0070283983649731836,8,16,20000,20260825,0.1896405216092356,-0.17485832726229167,0.7028398364973184,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.65,0.35,110666.36190864183,110799.71154257667,-0.0012049698899916361,-0.0055906821630393785,0.004347224860787091,8,16,20000,20260825,-0.12049698899916361,-0.5590682163039379,0.4347224860787091,True,False,<0
si1000,SI1000 calibration prior,5,230,0.7,0.30000000000000004,94046.34828493404,94017.7064800836,0.0003045498881431019,-0.00182041891128093,0.0032272955492137845,8,16,20000,20260825,0.03045498881431019,-0.182041891128093,0.32272955492137845,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.75,0.25,73020.44489726402,73167.52804288443,-0.002014273479534978,-0.008711636900882036,0.007870722862426422,8,16,20000,20260825,-0.20142734795349782,-0.8711636900882036,0.7870722862426422,True,False,<0
si1000,SI1000 calibration prior,5,230,0.8,0.19999999999999996,57633.13669201099,57543.9380745471,0.0015476967346157444,-0.004803708997386474,0.009444772371361324,8,16,20000,20260825,0.15476967346157444,-0.4803708997386474,0.9444772371361324,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.85,0.15000000000000002,40717.2886303296,40502.64581262495,0.005271540049078038,-0.004372460868637157,0.01811155587374924,8,16,20000,20260825,0.5271540049078038,-0.4372460868637157,1.811155587374924,True,False,0–2
si1000,SI1000 calibration prior,5,230,0.9,0.09999999999999998,25603.69384656208,25404.34543312939,0.007785923961884045,0.0005517264549944058,0.01698051397731922,8,16,20000,20260825,0.7785923961884045,0.05517264549944058,1.698051397731922,True,True,0–2
si1000,SI1000 calibration prior,5,230,0.95,0.050000000000000044,10804.40905204849,10749.113808553719,0.005117840617510416,-0.006819307977363081,0.02219513451150712,8,16,20000,20260825,0.5117840617510416,-0.6819307977363082,2.219513451150712,True,False,0–2
si1000,SI1000 calibration prior,5,250,0.05,0.95,348736.54806061904,348865.5447817898,-0.0003698973390893201,-0.0013997745092439063,0.0009293102787776286,8,16,20000,20260825,-0.03698973390893201,-0.13997745092439062,0.09293102787776286,True,False,<0
si1000,SI1000 calibration prior,5,250,0.1,0.9,332227.2218875765,332374.90699697926,-0.00044453042879410987,-0.0014082476969983215,0.0006487588285508661,8,16,20000,20260825,-0.04445304287941099,-0.14082476969983215,0.06487588285508661,True,False,<0
si1000,SI1000 calibration prior,5,250,0.15,0.85,307504.2000864147,307622.4986463499,-0.00038470550939440074,-0.001880687925651342,0.0013378592162378235,8,16,20000,20260825,-0.038470550939440074,-0.1880687925651342,0.13378592162378236,True,False,<0
si1000,SI1000 calibration prior,5,250,0.2,0.8,285793.60904678114,286038.6561218968,-0.0008574267140997183,-0.0033107829679710488,0.002145902407010751,8,16,20000,20260825,-0.08574267140997183,-0.3310782967971049,0.2145902407010751,True,False,<0
si1000,SI1000 calibration prior,5,250,0.25,0.75,262522.83535315486,262765.72773419024,-0.0009252238218004916,-0.004070966629381889,0.0029554436402630803,8,16,20000,20260825,-0.09252238218004916,-0.4070966629381889,0.295544364026308,True,False,<0
si1000,SI1000 calibration prior,5,250,0.3,0.7,242885.30379120348,243113.62066864816,-0.0009400193172697247,-0.004698032061831947,0.0037949950284614786,8,16,20000,20260825,-0.09400193172697247,-0.4698032061831947,0.37949950284614786,True,False,<0
si1000,SI1000 calibration prior,5,250,0.35,0.65,221026.6110305669,221519.59651478403,-0.00223043497757347,-0.006899258665239216,0.004132906192219202,8,16,20000,20260825,-0.223043497757347,-0.6899258665239216,0.4132906192219202,True,False,<0
si1000,SI1000 calibration prior,5,250,0.4,0.6,202230.0339747244,202695.52773779555,-0.002301803317351636,-0.007074200446229545,0.004174959366086806,8,16,20000,20260825,-0.2301803317351636,-0.7074200446229545,0.41749593660868056,True,False,<0
si1000,SI1000 calibration prior,5,250,0.45,0.55,178980.50959782454,179165.00678561645,-0.0010308227873889741,-0.007765390975006836,0.008562661693961138,8,16,20000,20260825,-0.10308227873889741,-0.7765390975006836,0.8562661693961138,True,False,<0
si1000,SI1000 calibration prior,5,250,0.5,0.5,160283.41434080218,160304.55578982586,-0.00013190041596389257,-0.007758060763920938,0.011648743783223229,8,16,20000,20260825,-0.013190041596389257,-0.7758060763920938,1.164874378322323,True,False,<0
si1000,SI1000 calibration prior,5,250,0.55,0.44999999999999996,144231.7740996508,144416.93414890725,-0.0012837673973873365,-0.00827680805873946,0.009276706473731355,8,16,20000,20260825,-0.12837673973873365,-0.827680805873946,0.9276706473731355,True,False,<0
si1000,SI1000 calibration prior,5,250,0.6,0.4,127185.0296890955,127420.19547585859,-0.0018490052432895698,-0.009248846544526845,0.009625691611474196,8,16,20000,20260825,-0.18490052432895698,-0.9248846544526845,0.9625691611474196,True,False,<0
si1000,SI1000 calibration prior,5,250,0.65,0.35,108556.91972784234,108745.32218312896,-0.0017355176966973307,-0.01069637617817859,0.01219092368271678,8,16,20000,20260825,-0.17355176966973307,-1.069637617817859,1.219092368271678,True,False,<0
si1000,SI1000 calibration prior,5,250,0.7,0.30000000000000004,91152.45358587842,91491.28260567688,-0.0037171683972196945,-0.012382786529710588,0.009619806407439757,8,16,20000,20260825,-0.37171683972196945,-1.2382786529710588,0.9619806407439757,True,False,<0
si1000,SI1000 calibration prior,5,250,0.75,0.25,76686.16732499289,76723.68785372478,-0.0004892737509345491,-0.008534519548385083,0.011140811424441344,8,16,20000,20260825,-0.048927375093454906,-0.8534519548385083,1.1140811424441344,True,False,<0
si1000,SI1000 calibration prior,5,250,0.8,0.19999999999999996,59657.18965958881,59508.00005112347,0.0025007817048814385,-0.0042197578063125464,0.012815089077963252,8,16,20000,20260825,0.25007817048814385,-0.4219757806312546,1.2815089077963253,True,False,0–2
si1000,SI1000 calibration prior,5,250,0.85,0.15000000000000002,42567.45727590589,42509.07410656918,0.001371544674568903,-0.005199446536960489,0.012581970708086207,8,16,20000,20260825,0.1371544674568903,-0.5199446536960489,1.2581970708086208,True,False,0–2
si1000,SI1000 calibration prior,5,250,0.9,0.09999999999999998,25634.43052098662,25569.806136729232,0.0025209994114939738,-0.008237854113013476,0.02041732634031579,8,16,20000,20260825,0.2520999411493974,-0.8237854113013476,2.041732634031579,True,False,0–2
si1000,SI1000 calibration prior,5,250,0.95,0.050000000000000044,12392.54133734534,12226.954479341173,0.013361816071185029,0.002752037366151927,0.025981055414084804,8,16,20000,20260825,1.3361816071185029,0.2752037366151927,2.5981055414084806,True,True,0–2


==> source_data/figure_google_temporal_drift.csv <==
basis,window,sample,detector_event_rate,lep
X,0,5,0.06785583333333334,0.0329
X,1,5,0.06840291666666666,0.0324
X,2,5,0.06873958333333334,0.0332
X,3,5,0.06710375,0.0315
X,4,5,0.06854125,0.0344
X,5,6,0.06813333333333334,0.0313
X,6,6,0.06776,0.0336
X,7,6,0.06821,0.0326
X,8,6,0.06745791666666667,0.0296
X,9,6,0.06788666666666666,0.0303
X,10,7,0.06605625,0.0308
X,11,7,0.06682708333333333,0.0314
X,12,7,0.06653916666666666,0.0308
X,13,7,0.06596916666666666,0.0319
X,14,7,0.06523708333333333,0.0311
X,15,8,0.06827208333333333,0.0317
X,16,8,0.0676425,0.0304
X,17,8,0.06940666666666667,0.0304
X,18,8,0.0698975,0.0345
X,19,8,0.06936875,0.0351
X,20,9,0.067265,0.0303
X,21,9,0.067705,0.0355
X,22,9,0.06665208333333333,0.0336
X,23,9,0.06637875,0.0348
X,24,9,0.06500791666666667,0.0329
X,25,10,0.0683175,0.0352
X,26,10,0.06878,0.0347
X,27,10,0.06938125,0.0331
X,28,10,0.06863583333333333,0.0386
X,29,10,0.06880416666666667,0.0339
X,30,11,0.06892458333333333,0.0335
X,31,11,0.06815583333333333,0.0352
X,32,11,0.06953,0.0357
X,33,11,0.06878791666666667,0.0355
X,34,11,0.06854833333333334,0.0334
X,35,12,0.06537625,0.031
X,36,12,0.06662333333333334,0.0313
X,37,12,0.06615541666666666,0.0318
X,38,12,0.06539958333333333,0.0301
X,39,12,0.0648975,0.0332
X,40,13,0.06639625,0.033
X,41,13,0.06604166666666667,0.0316
X,42,13,0.06524458333333333,0.0327
X,43,13,0.06607333333333333,0.0284
X,44,13,0.06570333333333334,0.0322
X,45,14,0.06532791666666667,0.0323
X,46,14,0.06614,0.0329
X,47,14,0.06651666666666667,0.0298
X,48,14,0.06690666666666667,0.033
X,49,14,0.06744541666666666,0.0322
X,50,15,0.06735583333333334,0.0324
X,51,15,0.06626041666666667,0.0314
X,52,15,0.06673,0.03
X,53,15,0.06703958333333333,0.0304
X,54,15,0.06688916666666667,0.0322
X,55,16,0.06692666666666666,0.0328
X,56,16,0.06655416666666666,0.0308
X,57,16,0.06661458333333334,0.0313
X,58,16,0.06652541666666667,0.0328
X,59,16,0.06680125,0.0286
X,60,17,0.06787208333333333,0.0321
X,61,17,0.06763916666666667,0.0311
X,62,17,0.06803958333333333,0.0308
X,63,17,0.06627,0.0332
X,64,17,0.0683275,0.0329
X,65,18,0.06810291666666667,0.0368
X,66,18,0.0686525,0.0347
X,67,18,0.0680275,0.034
X,68,18,0.06876,0.0346
X,69,18,0.06969625,0.0379
X,70,19,0.07636041666666667,0.0385
X,71,19,0.07754083333333334,0.04
X,72,19,0.07653541666666666,0.0423
X,73,19,0.07578708333333334,0.0365
X,74,19,0.07730458333333333,0.0403
X,75,20,0.07582458333333333,0.0378
X,76,20,0.07384791666666667,0.0419
X,77,20,0.07579333333333334,0.0412
X,78,20,0.07648708333333333,0.0379
X,79,20,0.07621791666666666,0.0406
Z,0,5,0.06898041666666667,0.0339
Z,1,5,0.06937708333333334,0.0336
Z,2,5,0.06753291666666666,0.0316
Z,3,5,0.06791041666666667,0.0324
Z,4,5,0.06733166666666666,0.035
Z,5,6,0.06759166666666666,0.0328
Z,6,6,0.06826166666666666,0.0351
Z,7,6,0.06840083333333333,0.0322
Z,8,6,0.06714625,0.0306
Z,9,6,0.06782708333333333,0.0322
Z,10,7,0.06731875,0.0324
Z,11,7,0.06581791666666667,0.0326
Z,12,7,0.06464666666666667,0.0321
Z,13,7,0.06747166666666667,0.0332
Z,14,7,0.06603875,0.0319
Z,15,8,0.06847458333333334,0.0362
Z,16,8,0.06827083333333334,0.0335
Z,17,8,0.06752708333333333,0.0301
Z,18,8,0.06803041666666666,0.0309
Z,19,8,0.06791083333333334,0.0331
Z,20,9,0.06693625,0.0311
Z,21,9,0.06676625,0.0291
Z,22,9,0.067615,0.0335
Z,23,9,0.06879875,0.0313
Z,24,9,0.06705583333333333,0.0348
Z,25,10,0.06972583333333333,0.0321
Z,26,10,0.06947625,0.0346
Z,27,10,0.06875083333333333,0.0344
Z,28,10,0.06899458333333333,0.0327
Z,29,10,0.06833083333333333,0.034
Z,30,11,0.06984458333333333,0.033
Z,31,11,0.06923583333333333,0.0354
Z,32,11,0.06827125,0.0314
Z,33,11,0.06953875,0.0336
Z,34,11,0.06893875,0.0358
Z,35,12,0.0664225,0.0321
Z,36,12,0.06572625,0.0285
Z,37,12,0.06555666666666667,0.0294
Z,38,12,0.065975,0.0272
Z,39,12,0.06657791666666667,0.0292
Z,40,13,0.06706791666666667,0.0286
Z,41,13,0.06559541666666667,0.0278
Z,42,13,0.06669125,0.0298
Z,43,13,0.06601708333333334,0.0266
Z,44,13,0.06546458333333334,0.0295
Z,45,14,0.06742833333333334,0.0348
Z,46,14,0.06852791666666666,0.0369
Z,47,14,0.06731416666666666,0.0322
Z,48,14,0.06635875,0.0317
Z,49,14,0.06836375,0.0346
Z,50,15,0.06766333333333334,0.028
Z,51,15,0.06852541666666667,0.031
Z,52,15,0.06600541666666666,0.0275
Z,53,15,0.06698916666666667,0.0329
Z,54,15,0.06684166666666666,0.0304
Z,55,16,0.0667325,0.0303
Z,56,16,0.06565666666666667,0.0295
Z,57,16,0.06682125,0.0309
Z,58,16,0.0665625,0.0276
Z,59,16,0.06591041666666667,0.0282
Z,60,17,0.06931416666666666,0.0327
Z,61,17,0.07006958333333334,0.0344
Z,62,17,0.06845458333333333,0.0332
Z,63,17,0.06837166666666666,0.0267
Z,64,17,0.06667291666666667,0.0337
Z,65,18,0.07055416666666667,0.0359
Z,66,18,0.07030666666666667,0.0342
Z,67,18,0.06987166666666667,0.031
Z,68,18,0.07205375,0.0335
Z,69,18,0.07124208333333333,0.034
Z,70,19,0.07772666666666667,0.0367
Z,71,19,0.07837083333333333,0.0399
Z,72,19,0.07934708333333333,0.0411
Z,73,19,0.07989,0.0386
Z,74,19,0.08003958333333333,0.0392
Z,75,20,0.0748725,0.0362
Z,76,20,0.07817,0.0409
Z,77,20,0.07589,0.0416
Z,78,20,0.07586333333333334,0.0391
Z,79,20,0.08088875,0.0404


==> source_data/figure_google_ten_round_coverage_summary.csv <==
prior,prior_label,distance,rounds,target_drop_fraction,coverage_target,gap_expected_matched_errors,combined_expected_matched_errors,relative_ler_improvement,relative_improvement_low,relative_improvement_high,test_samples,layout_sample_rows,bootstrap_replicates,bootstrap_seed
rl_optimized,RL-optimized prior,3,10,0.05,0.95,253265.1025609084,250944.78548211756,0.009161613879404507,0.006614624636815614,0.011900339728092733,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.1,0.9,191116.67816502042,190661.09312541987,0.0023838057671093926,-0.0031213319639999512,0.007900523694315908,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.15,0.85,155259.64519600885,144373.67213504657,0.07011463311808541,0.05771943953478519,0.08408265736184944,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.2,0.8,124573.16328047817,113715.99400425135,0.08715496171339698,0.07485170488857218,0.10138658403696175,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.25,0.75,98331.19231369247,89232.85480243119,0.09252748082455986,0.08085368609472636,0.10546882918500744,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.3,0.7,79884.23843748932,69821.8263409783,0.12596242129021507,0.10833745008588314,0.14497580417297218,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.35,0.65,64483.475719007394,54225.305882055836,0.1590821481405944,0.14476939890519186,0.17406788808153684,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.4,0.6,49497.16034935495,41964.219983376206,0.15218934405146978,0.13585534205331562,0.17021946235180074,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.45,0.55,39087.42235559905,31744.811152161026,0.1878509955616512,0.16519857881947242,0.21162492064822225,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.5,0.5,29333.186565925833,23340.406413747987,0.2043003455730651,0.17986522811397287,0.23017429837850423,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.55,0.44999999999999996,20903.8012056903,16260.876288766121,0.2221091212664379,0.18945345637476974,0.25687456872057707,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.6,0.4,13318.937816601883,10734.828186469396,0.1940176961342539,0.16223943670839702,0.22853506317379813,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.65,0.35,7292.333548130848,5938.184090254619,0.18569494235810435,0.15581490713584836,0.21242044022418882,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.7,0.30000000000000004,3312.6433682682027,2786.075796297852,0.15895691549967006,0.13477936635712823,0.18289631631812298,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.75,0.25,1837.6789595275177,1369.062704300379,0.25500441891527326,0.22798164655738695,0.28141334205838275,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.8,0.19999999999999996,850.3561832863495,620.6456614242202,0.27013447585501527,0.2489342283186632,0.28683780633651446,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.85,0.15000000000000002,354.167260087047,256.1770883241468,0.27667766845195196,0.2348529753108165,0.30634120106288176,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.9,0.09999999999999998,114.91604580063526,62.8803466075824,0.45281491223017,0.4001042648323442,0.49605372534736286,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,10,0.95,0.050000000000000044,38.9820447198976,17.224396967406314,0.5581453694599435,0.40438658291564455,0.6974850368486081,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.05,0.95,345641.2332224117,343349.97542690055,0.006629005961325207,0.004451869215046473,0.008964249705072414,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.1,0.9,273137.2174452292,268596.02168111317,0.01662605999501543,0.012646697363723721,0.020835848859154793,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.15,0.85,216052.55414286765,211422.75737462397,0.021429030481084466,0.015977010140810877,0.027470451770955813,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.2,0.8,181601.5634681109,168182.6611296294,0.07389199785627298,0.05978238504314159,0.0895269775534121,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.25,0.75,148560.06781973946,136415.40657920105,0.08174916327632908,0.06773152855910736,0.0974755389331466,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.3,0.7,122460.12906964913,110231.0657886907,0.09986159065701417,0.08383477236597259,0.11873452992693201,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.35,0.65,99665.53385803965,87624.6640210578,0.12081277620137443,0.10499801296960631,0.13913144084769868,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.4,0.6,81052.60116207728,69458.77683272836,0.14304074345702078,0.12596729396456208,0.1629799885905151,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.45,0.55,65500.954616569536,54035.72691782694,0.17503909318357125,0.1603211362306108,0.19302519378750144,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.5,0.5,49399.50211816111,41433.95289285983,0.16124756088124303,0.14058187526059357,0.18938000117367004,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.55,0.44999999999999996,37060.08129577407,30729.897346271544,0.1708086903258993,0.14877030569982094,0.19651852484309928,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.6,0.4,29028.432064820336,22717.023514064982,0.21742161397701443,0.19445868371738406,0.24215163424362396,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.65,0.35,20120.238918699437,15865.511459116457,0.211465056492381,0.18596497708802007,0.24039366147961605,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.7,0.30000000000000004,12224.51597902652,9984.961449435303,0.18320189800836284,0.158013459588703,0.2121996118555266,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.75,0.25,6255.0803489568125,5149.575439204502,0.17673712375839912,0.16482507776329738,0.18860129530557979,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.8,0.19999999999999996,2430.9950090770017,1952.383327731347,0.19687892388037997,0.16414120697572965,0.23138611887937777,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.85,0.15000000000000002,907.298536060154,771.8261801335143,0.14931398050625522,0.08248251509699833,0.22046955136228175,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.9,0.09999999999999998,453.2799286216242,288.075608622205,0.3644642296467613,0.30236776374617097,0.4294297169245146,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,13,0.95,0.050000000000000044,87.42709901605825,41.31389650065218,0.5274474737739633,0.43872360676172484,0.6144887313324052,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.05,0.95,782574.7419190353,780598.9657276709,0.0025247124466597493,0.0006721645934983894,0.004408054032005206,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.1,0.9,684319.5301570194,677762.0233825248,0.009582521739500693,0.006535597499481583,0.012681191158187999,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.15,0.85,582797.6399735995,575074.9978972017,0.01325098378357814,0.009545194826391046,0.017384816815137046,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.2,0.8,514564.72028268967,506224.1754487868,0.016208932531015408,0.012841851215802835,0.0200922300134314,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.25,0.75,442961.733440304,435612.9561510461,0.016590095113144243,0.012267112847965772,0.02127364870112425,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.3,0.7,372697.42887893843,363435.73998286674,0.024850423368711017,0.016582841424587103,0.0336953738224528,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.35,0.65,325662.87776070484,308318.1673972083,0.05325970980407957,0.045033744267712485,0.06222887120503462,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.4,0.6,271602.1261535799,253108.10580028003,0.06809232539969978,0.05275950606622393,0.0853942576906768,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.45,0.55,242821.53628856572,215564.32231848294,0.11225204480088058,0.09676404078028356,0.13013640990471853,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.5,0.5,192794.9958548267,173558.37884272975,0.09977757424047451,0.08626727959464342,0.11674222395586153,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.55,0.44999999999999996,162852.9311538974,142982.31911542476,0.12201568554940367,0.10395994939303244,0.14336660811239202,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.6,0.4,128515.76607070635,113989.2999817674,0.11303256038599063,0.0987641328367399,0.1290956524087945,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.65,0.35,102929.69830108079,89294.27855106906,0.13247313433414165,0.11751975532318004,0.14883604222773875,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.7,0.30000000000000004,75357.82231474126,65029.43680335059,0.13705790844449972,0.12087631270485164,0.15542263396197742,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.75,0.25,58587.91424323199,47696.06055724987,0.18590615192006665,0.17290805451517194,0.20208712416492436,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.8,0.19999999999999996,39615.671778476535,32587.72975864882,0.17740307571020542,0.16548999785522311,0.19230317764111127,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.85,0.15000000000000002,25179.253592362445,20432.770134341998,0.18850771094581553,0.18015571471536476,0.19982444244233927,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.9,0.09999999999999998,11970.157268289517,9636.651064010452,0.194943654621884,0.1784769998333715,0.21215563703777315,8,80,20000,20260825
rl_optimized,RL-optimized prior,3,30,0.95,0.050000000000000044,3307.7418773101904,2700.873701240983,0.1834690246636489,0.16672267652869374,0.20161266816593737,8,80,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.05,0.95,26535.648169765773,26316.3746791835,0.008263355361792457,0.0037117203521225745,0.012827345477647701,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.1,0.9,16234.34305314336,15942.36062390831,0.017985478579530034,0.010448328517768552,0.02576647938034271,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.15,0.85,10254.092854342176,9889.014369967153,0.03560319665141587,0.01520991115111714,0.054628288997927266,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.2,0.8,6542.95832563634,6289.777606273925,0.038695144728404185,0.021354000516104803,0.05661793026656864,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.25,0.75,4140.182030038068,3994.5825353521477,0.035167413806822756,0.0015219615678754295,0.06522235154731137,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.3,0.7,2801.1898553240344,2586.175834299357,0.07675810356660207,0.04088994377010713,0.11538455625429733,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.35,0.65,1806.2488206564312,1670.4330530181205,0.0751921695865535,0.0460536715951293,0.10700032324144089,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.4,0.6,1169.0279378982386,1083.0867174703503,0.07351511254931986,0.03545885601437118,0.11512413814996003,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.45,0.55,744.4192491134539,682.3988252743866,0.08331383681027715,0.035169685724215194,0.12669794668627496,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.5,0.5,468.6116238047472,422.7662445272091,0.09783235615307773,0.038308336271619,0.14886104876378026,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.55,0.44999999999999996,277.07792036023204,263.9762299073154,0.04728522011383285,-0.008005244991865057,0.10674196126059199,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.6,0.4,174.27810223879777,156.83741741945627,0.10007387385618927,-0.012770265148567272,0.21036797429754883,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.65,0.35,104.70186404258186,98.96588249485885,0.054783948692548656,-0.08069741864706081,0.16835922464297368,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.7,0.30000000000000004,63.93637771527815,50.88974544574802,0.20405648139200927,0.08046263698122702,0.3034735996154365,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.75,0.25,40.053770892667885,30.933365844947215,0.22770402996912886,0.1113632511108994,0.3453169757190221,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.8,0.19999999999999996,24.338174677636804,17.9844494605084,0.26106005488433526,0.11812449160062151,0.41531523559048544,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.85,0.15000000000000002,11.332020821111282,3.927885867206712,0.6533816934143684,0.2851514110862662,1.0,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.9,0.09999999999999998,4.0,0.983668903803132,0.754082774049217,0.508165548098434,1.0,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,10,0.95,0.050000000000000044,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.05,0.95,38753.65484772592,38499.44632849803,0.006559601158310002,0.0026424634110319145,0.010235122637678638,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.1,0.9,25939.452905148242,25527.966142809397,0.01586335547798612,0.002852979345163973,0.027956320057018536,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.15,0.85,17704.978808087126,17111.35058609532,0.03352888633341111,0.017052525769634452,0.05130329438726866,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.2,0.8,11914.950420149673,11579.84955203153,0.028124403065198256,0.00031023882690605633,0.0553463677066037,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.25,0.75,8077.939195367788,7732.092102346931,0.04281377770448924,0.01986087875935194,0.0660864345749672,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.3,0.7,5504.18616865872,5286.412703571744,0.03956506164834972,0.01997358332213228,0.059262593618707116,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.35,0.65,3820.2967008656233,3624.7313420478404,0.05119114407356651,0.029606191346782662,0.0734473461323335,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.4,0.6,2690.2466780547134,2477.2904641981922,0.07915861976289373,0.04515761966170795,0.11688977119458888,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.45,0.55,1802.8669022221552,1662.3508770897777,0.07794032102934612,0.0257742783360847,0.12776315882682238,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.5,0.5,1202.733453005828,1102.3146058709399,0.08349218763635868,0.041169705919086974,0.12369768029113948,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.55,0.44999999999999996,840.9129565655384,773.1497902300181,0.08058285439230117,0.03098757951355169,0.1256858501751157,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.6,0.4,544.2271134645611,460.4458529519581,0.15394539970500498,0.07463799632222215,0.24765845748486634,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.65,0.35,321.15314003545006,276.63868516373145,0.1386081881896124,0.06212325818122229,0.21208025158911367,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.7,0.30000000000000004,182.4577224248845,168.41203070689062,0.07698052749604123,-0.04004402041080343,0.19522554446073836,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.75,0.25,104.58980012775966,88.4533080142663,0.1542836117267854,-0.03029541957652948,0.3273166514643596,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.8,0.19999999999999996,59.81429546113816,46.736420478577855,0.21864129438851465,0.02394748055463003,0.32926630545208524,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.85,0.15000000000000002,29.402723335800033,29.58380304923051,-0.006158603451878131,-0.5562480025370327,0.26507933458826416,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.9,0.09999999999999998,12.855250335439834,11.929724933318335,0.07199590657289467,-0.16731374123371467,0.36522296495990636,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,13,0.95,0.050000000000000044,1.0,1.0,0.0,0.0,0.0,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.05,0.95,104380.34156310317,102736.30986668015,0.01575039582936333,0.004639983711283935,0.02783610683672644,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.1,0.9,86437.20390954468,85342.85386095292,0.012660636844951445,0.005406740805546262,0.019812728153909,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.15,0.85,70225.25961804963,69153.49255739267,0.015261845473925284,0.006762878650033111,0.024142801846901544,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.2,0.8,56053.99303887048,54594.443569668074,0.026038278275559934,0.00970519909054934,0.04313230919415667,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.25,0.75,44767.94605056742,43973.48924793648,0.01774610793476139,0.008073849887506479,0.027349403871550947,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.3,0.7,35026.15084288731,33572.98275042028,0.04148808982709351,0.015382406872924914,0.07000508971553787,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.35,0.65,27786.96907900255,26157.091383624967,0.05865618847250287,0.03210207622251848,0.08685122687385938,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.4,0.6,21239.180287840114,20081.05974297158,0.05452755375552709,0.026419092334286517,0.0841087816871334,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.45,0.55,16291.220061821698,15302.511972274446,0.06068962826573554,0.034428004097683165,0.08768991862138531,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.5,0.5,12125.944307453861,11284.452691061135,0.06939596579504814,0.03958554484504344,0.102518971755162,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.55,0.44999999999999996,8681.899514272058,8024.909315022897,0.07567355486770411,0.044453858368155186,0.1108700895339528,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.6,0.4,6105.649914500862,5703.540070932216,0.0658586471873599,0.02693987545344001,0.10580134841579947,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.65,0.35,4268.58424428165,3899.7834062962556,0.08639886596579494,0.052042260610241975,0.12254639847769722,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.7,0.30000000000000004,2972.5631867272514,2607.4802421150016,0.12281755565108798,0.09512577513076415,0.1551347067631932,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.75,0.25,1803.9402867068043,1667.5514802704038,0.07560605383750596,0.0454537566046912,0.1027501293413291,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.8,0.19999999999999996,1021.584748064799,938.5661540470737,0.08126451983057548,0.02575800246879012,0.1439621253463369,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.85,0.15000000000000002,538.5492709402527,484.4755542346803,0.10040625737207864,0.059758037731371734,0.15355661517633823,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.9,0.09999999999999998,230.7279219972273,188.61300953415582,0.18253062784302965,0.1038503824480147,0.2668256342949643,8,16,20000,20260825
rl_optimized,RL-optimized prior,5,30,0.95,0.050000000000000044,52.36236697545843,46.02287333236841,0.121069653823351,0.016657649243043342,0.2442301410195442,8,16,20000,20260825
si1000,SI1000 calibration prior,3,10,0.05,0.95,245377.44351406826,245545.2602015955,-0.0006839124457569401,-0.002582028074189724,0.0012362456865585598,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.1,0.9,180423.68053078884,178433.7541110232,0.011029186489885712,0.007654431476661339,0.014490343215734613,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.15,0.85,139350.41389607987,137051.84676162014,0.016494871240022912,0.011025433314950744,0.021631947412644632,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.2,0.8,112985.72648769396,107551.46840092838,0.04809685484792148,0.039499758242057315,0.058879227975774606,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.25,0.75,94079.7897836107,86682.55498329911,0.07862724626963624,0.06824165051189746,0.08977897506821317,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.3,0.7,80594.70487375384,69026.22153776532,0.1435389999145692,0.1301946302998077,0.1578511655319749,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.35,0.65,67454.6249695391,54147.676939920726,0.1972725819115808,0.17843414623911136,0.21830532653403042,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.4,0.6,55048.85271022662,42140.41325336545,0.23449061735782784,0.2151510235933124,0.25578423402362027,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.45,0.55,43925.67641654848,32752.35364322365,0.25436882672831007,0.23084490594227133,0.28031405448792596,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.5,0.5,34076.262377331936,25373.38741421341,0.2553940589713213,0.22972855459904762,0.2826133576852043,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.55,0.44999999999999996,25683.02431190941,18688.840391928905,0.27232711518079467,0.24136357556109855,0.30515173922511696,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.6,0.4,17002.070387568496,13089.333735937342,0.23013295218987262,0.19025307731007196,0.2731264945082206,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.65,0.35,10771.13682724227,8381.35894103861,0.22186867779447872,0.20404133899425514,0.24227107098931344,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.7,0.30000000000000004,4655.410242538438,3890.9393441424436,0.164211285057266,0.13877050531617807,0.19526822993540704,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.75,0.25,1732.5830769285,1359.043640857501,0.21559683979668354,0.16787183532096706,0.26997449931359596,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.8,0.19999999999999996,689.547712560197,517.2969587903342,0.24980251639196815,0.17794741351625862,0.3201577475967493,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.85,0.15000000000000002,307.91019094828994,172.29270879686098,0.4404449288727973,0.4135283570151976,0.47258136464561107,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.9,0.09999999999999998,162.56275084797915,47.49471285216808,0.7078376651205733,0.6849507460908515,0.7334213069421682,8,80,20000,20260825
si1000,SI1000 calibration prior,3,10,0.95,0.050000000000000044,71.33259476882203,20.041182945332377,0.7190459282985181,0.6248187319088665,0.7871889635823275,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.05,0.95,335458.55088762427,335065.55923241214,0.0011715058512363763,-0.002810207201755294,0.005515744885695484,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.1,0.9,253236.17853306927,252318.03766550013,0.003625630717094541,0.0014762305331983945,0.0058893328372198964,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.15,0.85,200687.71977123627,197544.74284863245,0.01566103260421936,0.00955484909742643,0.022796586072568677,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.2,0.8,163740.27054665136,159549.005163034,0.02559703467952479,0.01707296065890962,0.03520065911111143,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.25,0.75,136058.0577147822,128739.45758028714,0.0537902734863156,0.0439404900981222,0.06519781515775737,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.3,0.7,112637.91840660933,104724.13881807587,0.07025857455893025,0.05802922616317721,0.08470127644102227,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.35,0.65,97985.78452461294,84659.90978986927,0.13599804093415568,0.12136375270374877,0.15217483121654285,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.4,0.6,83061.78636333568,67622.75017728604,0.18587411687144484,0.17037381637381133,0.20521653819262278,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.45,0.55,69393.10325508057,53629.80408531976,0.2271594500078321,0.2096310261485892,0.24904413123263436,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.5,0.5,56228.24300555914,41904.7754921938,0.2547379528104624,0.23761552655512763,0.27671314533684555,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.55,0.44999999999999996,41446.303596566184,32116.502603756853,0.2251057436538756,0.20529660471628863,0.24977627912427225,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.6,0.4,31719.433618992298,24300.996897524295,0.2338767082217429,0.21562957763604984,0.2563890148200483,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.65,0.35,23771.27741399563,17638.46942886574,0.2579923610465765,0.2352951372542531,0.2856399392379009,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.7,0.30000000000000004,15945.965813255807,12169.026208102552,0.2368586292850009,0.20922734088627426,0.26956794980239784,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.75,0.25,8200.787699190725,6920.108122659198,0.15616543477377276,0.13491257626371256,0.18308346145715693,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.8,0.19999999999999996,3128.2906114594116,2839.3517164851532,0.09236318835463397,0.03402853114979606,0.14646855856892083,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.85,0.15000000000000002,1003.782118176832,816.3907557160004,0.18668529660718625,0.14874355651448,0.2327472549020202,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.9,0.09999999999999998,307.4663703410048,176.411970913753,0.4262397844743214,0.3328521005838919,0.5080800186834337,8,80,20000,20260825
si1000,SI1000 calibration prior,3,13,0.95,0.050000000000000044,92.16757940909977,30.52915722068576,0.6687646847577773,0.5908314056585204,0.7393061373970432,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.05,0.95,774637.9950722625,773915.1044909877,0.0009331979400356571,0.0004620512655547637,0.0014624342380901156,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.1,0.9,663931.1925645063,659567.1634489367,0.006573014138277045,0.002246752161870755,0.01117704703071598,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.15,0.85,569130.9158107359,565261.9262335511,0.006798066085855425,0.0035729691371070293,0.010225607450418011,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.2,0.8,482997.3054196405,480472.22852151416,0.005227931646393791,0.0028557729547740137,0.007803299253485774,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.25,0.75,419216.8931842193,410010.07791964844,0.021961937637196005,0.015655293943488857,0.028390743154810494,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.3,0.7,355829.7115576909,347486.3418590969,0.023447647646032133,0.015605831318568408,0.03259756931075941,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.35,0.65,299755.1660252685,289874.9079742627,0.03296109348845344,0.02432013257187437,0.04132082838480611,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.4,0.6,255991.79313003132,247921.61274894446,0.031525152749672714,0.022134186590042862,0.04221123412839445,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.45,0.55,218558.3143116719,207234.33729519224,0.05181215389651683,0.04053454345931096,0.06490435317219645,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.5,0.5,181518.4949159062,169087.58632604795,0.0684828760596391,0.05636870845290646,0.08196446143879743,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.55,0.44999999999999996,151984.94302973693,137620.0509738413,0.09451523137449869,0.08222511137868183,0.10729342758595262,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.6,0.4,125514.62517681529,107620.89818087601,0.1425628843709008,0.13013052677290476,0.1566263554268179,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.65,0.35,100400.24088742773,84001.43096255916,0.16333436832343362,0.150066485232873,0.17799298559562038,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.7,0.30000000000000004,79976.52711214697,64731.85324766654,0.19061435167225482,0.17890209980200067,0.2036675571212453,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.75,0.25,63519.23325552509,48720.230951610705,0.2329845866429303,0.22347436994941172,0.24311655278664857,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.8,0.19999999999999996,42470.087314929115,32618.46176655822,0.2319662183719562,0.22249385028556057,0.24282196241778298,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.85,0.15000000000000002,27565.004447751176,21924.23295216514,0.20463524706763536,0.1909635980637686,0.22086678034814053,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.9,0.09999999999999998,15059.509740605006,11736.941122286256,0.2206292685186223,0.21053945782906097,0.2324146338715557,8,80,20000,20260825
si1000,SI1000 calibration prior,3,30,0.95,0.050000000000000044,4934.365790196264,3826.4620746407345,0.2245280878358763,0.20341926261581394,0.25099114827846936,8,80,20000,20260825
si1000,SI1000 calibration prior,5,10,0.05,0.95,26026.23220509332,25914.308794697186,0.004300407739166845,0.0007839921702765817,0.007753223290538291,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.1,0.9,16078.96307888094,15990.00154371107,0.005532790562018164,-0.00022136082543577906,0.01123421189622309,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.15,0.85,10232.275320301109,9990.612779263394,0.023617673828444596,0.011715411725572666,0.03394666876437633,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.2,0.8,6680.744616381033,6488.359715805685,0.02879692483733398,0.01590565333817029,0.040373284845013346,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.25,0.75,4588.6369713464965,4269.513346264071,0.06954649650324851,0.038870098392839246,0.0982744961388401,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.3,0.7,3003.0509012688885,2835.8778399499233,0.05566774151191678,0.01671050434823344,0.09266642475430695,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.35,0.65,2078.3747331382933,1912.4739202677142,0.0798223776614495,0.041621084308676615,0.1164472766556479,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.4,0.6,1349.3939296640042,1233.7301187099833,0.08571537814967112,0.06050273957721918,0.10938207381160488,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.45,0.55,866.9950689565178,806.9698576933359,0.06923362474878425,0.0232247777509135,0.11021099677880664,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.5,0.5,542.7319776644608,486.4471667214367,0.10370645780857546,0.03359581000814116,0.16868752049731817,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.55,0.44999999999999996,355.3482507660435,288.3048064772081,0.1886696899289816,0.09938411971481476,0.29381400795592594,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.6,0.4,213.17875884884631,176.47433181321406,0.17217675547898936,0.08232693604802856,0.25204573628927596,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.65,0.35,120.87184560372077,102.74456982981076,0.1499710348871517,0.06720116201228199,0.24537156935254356,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.7,0.30000000000000004,66.06137982954161,54.72681860861315,0.17157621064190698,0.005643868319419543,0.32152980110053553,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.75,0.25,37.269666076257636,27.907335113318773,0.2512051206410746,-0.011932661137805006,0.5215651761204263,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.8,0.19999999999999996,15.220820567936036,12.967900660341147,0.14801566693065538,-0.18850805917478794,0.42685209565893256,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.85,0.15000000000000002,7.723836233527588,4.9485313231089165,0.35931690244436343,0.09516859715591963,0.7857130243339633,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.9,0.09999999999999998,4.9381000750113895,1.9560117302052786,0.6038938659620487,-0.012490241998438734,1.0,8,16,20000,20260825
si1000,SI1000 calibration prior,5,10,0.95,0.050000000000000044,0.0,0.0,,,,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.05,0.95,37675.308865992585,37487.09348797353,0.004995722229869992,-0.002598594120204722,0.012697807710518427,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.1,0.9,25502.65458670219,25415.23747585572,0.003427765158692586,-0.001250632018405423,0.008347104190005172,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.15,0.85,17296.314645329832,17092.379218632967,0.011790686679715945,-0.0032462353146232082,0.025993555582219968,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.2,0.8,12038.423399817138,11772.559990305566,0.022084570435993323,0.004445312136823463,0.0408631961598993,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.25,0.75,8258.47112128262,8080.153444111615,0.02159209308263721,0.005925896868154923,0.036624180558552544,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.3,0.7,5914.185233950493,5646.229126750513,0.04530735792003482,0.016257945861805755,0.075142391304648,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.35,0.65,4071.5862593840975,3946.3383370992633,0.030761456175996682,0.002490588116815795,0.06003130296879001,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.4,0.6,2826.6345240583496,2776.7017237267914,0.01766510665123655,-0.013979635403634566,0.04986540147239382,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.45,0.55,1983.993649898031,1837.1829531058784,0.07399756385293776,0.034630334829267494,0.11641762768961239,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.5,0.5,1394.9302459308333,1234.2565636724216,0.11518402638921532,0.06850364858161674,0.17769414890248914,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.55,0.44999999999999996,925.894130811959,802.6333257303504,0.13312624087325786,0.08111102788905244,0.1828014646928632,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.6,0.4,579.2699161509754,514.6933075312952,0.11147930665684624,0.05515564825510477,0.1661475873253648,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.65,0.35,365.9072887241998,298.8449315859854,0.1832769097659659,0.09331782166492031,0.27953909480711225,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.7,0.30000000000000004,223.7904571080388,194.05047171717115,0.13289210708618437,0.0780234003915582,0.19022122709787,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.75,0.25,119.378301284994,92.72225271147369,0.22329056693380012,0.06137936344336392,0.36692298330434026,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.8,0.19999999999999996,54.375786471411416,54.16827592219823,0.003816230765182449,-0.32056988263818503,0.21904442497352017,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.85,0.15000000000000002,23.559144481510117,24.415901164503207,-0.036366205218763215,-1.0224052736171194,0.28539329559739746,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.9,0.09999999999999998,5.788629164468459,4.956259701281052,0.14379388272038995,0.0003457207568823284,0.44726396370853416,8,16,20000,20260825
si1000,SI1000 calibration prior,5,13,0.95,0.050000000000000044,2.0,2.0,0.0,0.0,0.0,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.05,0.95,102900.0,102900.0,0.0,0.0,0.0,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.1,0.9,85259.0805189301,84763.52444688516,0.005812355341257902,-0.00023686183803928174,0.01249896021629715,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.15,0.85,69171.03890612184,69007.65007202244,0.0023620988882522287,-0.0014801922669152034,0.006283984965082093,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.2,0.8,56367.89504569061,55654.89771982752,0.012648996832064663,0.003293583789391813,0.02209208157506115,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.25,0.75,45089.47397927113,44725.311989629474,0.008076430206506169,0.0021994975847182685,0.014330137056094983,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.3,0.7,35601.67064718045,34734.39456428627,0.024360544523010175,0.0045991925222487184,0.04592970291303544,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.35,0.65,28040.171734230444,27249.452509171926,0.028199514345100707,0.010843280843693164,0.04706606853827622,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.4,0.6,21734.201047478273,20967.56403562068,0.03527330083046898,0.014087769422829188,0.05856764388420743,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.45,0.55,16731.460734511435,15907.00853847677,0.049275565900477214,0.023484165889168906,0.0784412370394526,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.5,0.5,12472.32514123468,12040.644583085337,0.03461107317689838,0.011150078859525792,0.059697909179115105,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.55,0.44999999999999996,9309.647925291994,8863.51155966691,0.04792193745727413,0.01638130431726465,0.07946472722545084,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.6,0.4,6789.757419426091,6394.0876210226215,0.05827451173313247,0.03131591162572034,0.08809022768686403,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.65,0.35,4810.504368705939,4492.579018836985,0.06608981626483346,0.03346668979191229,0.10263921209565617,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.7,0.30000000000000004,3193.713279999445,3095.842578207233,0.03064479908234874,-0.001958035726675522,0.06580480582011983,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.75,0.25,2123.1760949354543,1894.361794494248,0.10776981757990378,0.05661951262233277,0.16250204767877896,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.8,0.19999999999999996,1249.1346163788276,1083.8497658776519,0.13231948609376254,0.09506916095533524,0.17331991271465028,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.85,0.15000000000000002,633.2236369074674,586.6416299136433,0.0735632788777767,0.03858271720630091,0.11435113199626479,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.9,0.09999999999999998,253.91279625437394,224.68764423425017,0.11509916968046596,0.035394711122201605,0.18444865652029308,8,16,20000,20260825
si1000,SI1000 calibration prior,5,30,0.95,0.050000000000000044,62.6054345244803,52.606556751689354,0.15971261678378956,-0.11267797757455633,0.495517096509075,8,16,20000,20260825


==> source_data/figure_ibm_coverage_calibration_summary.csv <==
protocol_version,decoder,decoder_label,coverage_target,target_drop_fraction,scope,distance,test_jobs,datasets,copies,raw_test_shots,matched_kept_shots,matched_drop_fraction,gap_errors,combined_errors,gap_matched_ler,combined_matched_ler,relative_ler_improvement,gap_actual_drop_fraction,combined_actual_drop_fraction,gap_ler_low,gap_ler_high,combined_ler_low,combined_ler_high,relative_improvement_low,relative_improvement_high,cluster_bootstrap_sd,bootstrap_probability_nonpositive
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.95,0.05,distance,5,4,4,56,112000000,106354351,0.05040758035714288,266734.5582460384,258046.273607858,0.002507979746367296,0.002426287887440148,0.03257277457901142,0.04991602678571429,0.050286035714285714,0.0005157045882970988,0.004502898716509796,0.000507633201023519,0.004347488689237467,0.01565118375276109,0.0428041717321721,0.0069013157334263464,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.9,0.1,distance,5,4,4,56,112000000,100805141,0.09995409821428569,120098.13000472274,115289.68506415226,0.0011913889392280374,0.0011436885452514001,0.04003763372819702,0.09951302678571429,0.09949501785714286,0.00020183989399762437,0.0021831808148229702,0.00025242503059953573,0.0020369721243791838,-0.2506201108216335,0.08050829140572824,0.07591456112696945,0.1887
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.85,0.15,distance,5,4,4,56,112000000,95163105,0.15032941964285718,87332.269991505,77156.05622761727,0.0009177114386032802,0.0008107769941682469,0.11652295039253635,0.14942574107142856,0.1498485,0.00010907008208727281,0.001730459174891406,0.00010877610721740098,0.0015163427275358085,0.0026952842085201656,0.13669424166134747,0.029415764548491076,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.8,0.2,distance,5,4,4,56,112000000,90218649,0.19447634821428572,65351.78762964287,49490.6578477367,0.0007243711622155068,0.0005485634998561849,0.24270383959186048,0.19400698214285714,0.1925447232142857,9.982050243424832e-05,0.0013627047823574576,8.020403338005465e-05,0.0010272590053067299,0.19651743455323734,0.28237632791583833,0.027949187234970772,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.75,0.25,distance,5,4,4,56,112000000,85407492,0.23743310714285715,44895.85073040315,35325.43165839532,0.0005256664219855929,0.0004136104553731108,0.21316934452311898,0.23471059821428572,0.23552050892857143,5.2063620795841944e-05,0.0010243734496175173,5.16765038721751e-05,0.0007947294113815469,0.007435459112320464,0.2836284095913467,0.06786202660315285,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.7,0.3,distance,5,4,4,56,112000000,81349555,0.27366468749999995,27825.15446150968,26447.50679832724,0.00034204433523342176,0.00032510942190559295,0.049510872081164226,0.2705865892857143,0.2718269732142857,2.101159011677989e-05,0.0006926037088755913,2.719255180935464e-05,0.0006504268637149241,-0.294169154177371,0.07106541398485355,0.08288018294577336,0.07565
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.65,0.35,distance,5,4,4,56,112000000,77000144,0.3124987142857143,16042.544971348721,13735.432401924896,0.00020834435025665304,0.00017838190538870804,0.14381213040351304,0.3068651964285714,0.309875,1.082312374688978e-05,0.0004440165042419157,1.0740023022100325e-05,0.0003670909563723246,-0.08005149031578895,0.2568006065069195,0.12334860741425213,0.2578
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.6,0.4,distance,5,4,4,56,112000000,72435624,0.3532533571428571,6772.022182814092,6616.720382413627,9.349021667590096e-05,9.134621912573884e-05,0.02293285464932282,0.34819207142857145,0.3512757142857143,7.6213246623982114e-06,0.0001971291402315139,7.571827193512743e-06,0.00019245719887398875,0.006494601801925182,0.03136613622051021,0.007370385768427064,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.55,0.45,distance,5,4,4,56,112000000,68692441,0.3866746339285714,4393.094779559593,4052.8613343517627,6.395310336343403e-05,5.900010649427588e-05,0.07744732637931806,0.3835167232142857,0.3849820803571429,4.821423466118202e-06,0.00013878011398180113,4.821423466118202e-06,0.00012755944553685103,0.0,0.09933658222408226,0.02182819747769455,0.05875
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.5,0.5,distance,5,4,4,56,112000000,64967624,0.4199319285714286,2861.043803469909,2361.1513797598577,4.4037993500730596e-05,3.634350826436038e-05,0.17472379245077463,0.4157274464285714,0.4195668928571429,4.387270624407665e-06,9.599207017760706e-05,4.288038743895583e-06,7.83455753281614e-05,0.022618135284389718,0.21690201173720514,0.04589964741917468,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.44999999999999996,0.55,distance,5,4,4,56,112000000,60403907,0.4606794017857143,991.6063022226122,870.2313247482618,1.641626099157149e-05,1.4406871475188878e-05,0.12240238611059373,0.4576387946428571,0.45771632142857144,3.0128413866974696e-06,3.80866512483106e-05,2.8534315365636747e-06,3.176588817798946e-05,-0.013725829714555049,0.18000658200390074,0.05737228720714925,0.0608
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.4,0.6,distance,5,4,4,56,112000000,44407046,0.6035085178571429,547.4134709136159,477.66830497710004,1.2327175982694636e-05,1.0756588154436124e-05,0.12740856709301174,0.5999068571428572,0.6024698482142857,5.3173704511444765e-06,1.6333718797135275e-05,4.684080584159869e-06,1.5680221893315333e-05,0.01941709716537776,0.36579504028264165,0.0897272070243975,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.35,0.65,distance,5,4,4,56,112000000,36269250,0.6761674107142857,464.0575325018689,414.3892355727313,1.2794792627414929e-05,1.1425359928113521e-05,0.107030472410094,0.6754397142857143,0.6736566785714285,9.727894560568452e-06,1.4195571601308358e-05,6.66803380496608e-06,1.465091703170606e-05,-0.032076582978577406,0.3799492140902505,0.11315946130569547,0.3165
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.30000000000000004,0.7,distance,5,4,4,56,112000000,33716686,0.6989581607142857,439.10285108981566,410.0,1.3023309915150489e-05,1.2160151208217795e-05,0.06627798252182804,0.6984375892857143,0.6989581607142857,1.0718123026591703e-05,1.4957761684927749e-05,8.163490308181415e-06,1.4957761684927749e-05,0.0,0.2383470232681818,0.06463207127136629,0.31315
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.25,0.75,distance,5,4,4,56,112000000,23991528,0.7857899285714286,252.90348783575877,206.91445888164543,1.054136642883933e-05,8.6244802282558e-06,0.18184418628492638,0.7855002678571429,0.7821738214285714,5.3501596986180894e-06,1.5293738317830685e-05,7.072378225330357e-06,9.633805980151804e-06,-0.7511444789022703,0.4376139353916947,0.2972816869930001,0.2655
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.19999999999999996,0.8,distance,5,4,4,56,112000000,14793793,0.8679125625,212.36193190236096,163.00449723998176,1.435479946909903e-05,1.1018438424816527e-05,0.23242129236737497,0.8673358482142857,0.866340875,4.541440038437216e-06,1.81441292651532e-05,4.084192080098086e-06,1.6547716166953217e-05,0.08798510387963221,0.40201549237132195,0.10730765037222252,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.15000000000000002,0.85,distance,5,4,4,56,112000000,3847302,0.9656490892857142,197.357448592369,182.0,5.129762326751812e-05,4.730587824922504e-05,0.07781539892162348,0.9651683839285714,0.9656490892857142,5.483515144853604e-06,7.604992921978032e-05,1.7176995193876744e-06,6.914887275415192e-05,0.02403323411254399,0.686752115383547,0.144685742017677,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.09999999999999998,0.9,distance,5,4,4,56,112000000,1131551,0.9898968660714286,170.0,60.97504814693451,0.00015023626862598326,5.388625713461834e-05,0.6413232461945029,0.9898968660714286,0.9864999375,1.8642908144527281e-06,0.0006170829119456967,1.8642908144527281e-06,0.0002584467401101194,0.0,0.6925773257281855,0.15699253494322057,0.0601
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.050000000000000044,0.95,distance,5,4,4,56,112000000,232152,0.9979272142857143,169.0,169.0,0.0007279713291291912,0.0007279713291291912,0.0,0.9979272142857143,0.9979272142857143,0.0006170829119456967,0.0008400159343228779,0.0006170829119456967,0.0008400159343228779,0.0,0.0,0.0,0.937
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.95,0.05,distance,7,9,9,72,144000000,136736387,0.050441756944444416,255016.28414531724,252149.15320055536,0.0018650213724406603,0.001844053062485521,0.011242932796903582,0.0502775625,0.050327083333333335,0.0005851778733540044,0.0032796200554871444,0.000578187331843083,0.0032445040506737174,0.010332196359435272,0.014385941123190206,0.0022100932900048498,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.9,0.1,distance,7,9,9,72,144000000,129509615,0.10062767361111113,121730.19603978742,118608.36723748741,0.0009399317266118614,0.0009158267302198947,0.025645475846269417,0.10038989583333334,0.10037665277777778,0.0002529968897856766,0.0017289204738462933,0.00024450690090720373,0.0016904549238476337,0.019196723213289312,0.03315689807618357,0.0035401381682679386,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.85,0.15,distance,7,9,9,72,144000000,122272223,0.15088734027777773,60140.30703089946,57765.02719004321,0.0004918558406425592,0.00047242968004305617,0.03949563875082729,0.15044575,0.1505625138888889,0.00011391381423342005,0.0009342999738157124,0.0001122406939092553,0.0008972683728172142,0.017855061866145487,0.055759387097206514,0.009999368914011384,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.8,0.2,distance,7,9,9,72,144000000,115107267,0.20064397916666665,30427.19423321535,29396.852933271308,0.0002643377349339321,0.0002553865946037213,0.03386251430371079,0.20018591666666666,0.20022659722222222,4.9851642671935927e-05,0.0005177043075638978,4.772865019186416e-05,0.0005018076971025076,0.013396703552222888,0.04801808545845405,0.009429776674964436,0.00535
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.75,0.25,distance,7,9,9,72,144000000,108229028,0.2484095277777778,16312.899024631135,15566.682231645265,0.00015072572789465627,0.00014383093444806015,0.045743971801648686,0.24790896527777778,0.24778656944444444,2.506346475373914e-05,0.0002997425364371526,2.446684518936809e-05,0.0002865844959023262,0.02480090078718525,0.06694256843608243,0.010478680759047222,0.00415
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.7,0.3,distance,7,9,9,72,144000000,101787032,0.29314561111111115,9618.009432927116,8993.22919662835,9.449150096966297e-05,8.83533886382339e-05,0.0649594118882687,0.29270275,0.29272119444444444,1.8853716031695518e-05,0.00019408964796061064,1.8091126914861284e-05,0.0001797149558818919,0.02822064211394863,0.08106991578269847,0.01552631254832386,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.65,0.35,distance,7,9,9,72,144000000,95180639,0.3390233402777778,6024.2009105592815,5650.608643198091,6.329229320008327e-05,5.936720642522784e-05,0.06201524034604389,0.33815386805555553,0.33874173611111114,1.3350214239232934e-05,0.0001262295785722029,1.3015129973674374e-05,0.00011744655842694829,0.029323749212321386,0.07463272133303732,0.011738577710066212,0.0012
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.6,0.4,distance,7,9,9,72,144000000,88713973,0.3839307430555555,3828.9109738051993,3610.8149865419527,4.3160179217824e-05,4.0701761677858266e-05,0.05696031815712377,0.38354738194444443,0.38373856944444446,7.475069770443034e-06,8.950561294845361e-05,7.508095970453485e-06,8.287212565228993e-05,-0.002548403698379609,0.09737638342743671,0.03019693058103402,0.1042
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.55,0.45,distance,7,9,9,72,144000000,82577001,0.4265486041666666,2249.606093798203,2177.0008550814314,2.7242525964320296e-05,2.6363283102052002e-05,0.03227464528876067,0.4260327291666667,0.4263769236111111,4.692647035012017e-06,5.529405505594158e-05,4.701083937821785e-06,5.331472921482782e-05,-0.010946745677198555,0.07380607899040788,0.037561571386777376,0.07655
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.5,0.5,distance,7,9,9,72,144000000,76723471,0.46719811805555556,1211.4745530766756,1213.943156909532,1.579014266803278e-05,1.5822318008911927e-05,-0.002037685254376198,0.46689144444444447,0.46710555555555555,3.1644569326989847e-06,3.1922170085708494e-05,3.000250142768047e-06,3.252686233628421e-05,-0.03362790987271125,0.08175122368121923,0.02984000417974515,0.50365
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.44999999999999996,0.55,distance,7,9,9,72,144000000,71202159,0.5055405625,780.2032074170637,744.6206552098928,1.0957577949526274e-05,1.0457838156422937e-05,0.04560677509256894,0.5053000972222222,0.505349,1.3760033687613884e-06,2.2841651771605844e-05,1.5947755204417352e-06,2.1637547880650258e-05,-0.0835986991716624,0.10178197462979433,0.2060067263265086,0.135
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.4,0.6,distance,7,9,9,72,144000000,62114473,0.5686494930555556,466.0023199370915,424.91347071030395,7.502314636672383e-06,6.840812618828851e-06,0.08817305723356561,0.5685445208333333,0.5686374166666667,3.8103599656303414e-07,1.5688059365204985e-05,3.8103599656303414e-07,1.4473818381808156e-05,0.0,0.16106606045393745,0.032313220914066555,0.02605
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.35,0.65,distance,7,9,9,72,144000000,47436659,0.6705787569444445,263.9649001688682,223.0,5.5645761260055905e-06,4.701005608341852e-06,0.15519070960821468,0.6705407569444445,0.6705787569444445,2.481410436516712e-07,1.2532798460120119e-05,2.481410436516712e-07,1.0109610132305836e-05,-0.04683638216047403,0.22913318500824498,0.0795108844548573,0.11245
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.30000000000000004,0.7,distance,7,9,9,72,144000000,39349888,0.7267368888888889,127.09874114731704,131.0,3.2299644956376253e-06,3.329107315375332e-06,-0.030694708833985285,0.7259608958333333,0.7267368888888889,3.598141591488434e-07,7.47103214418475e-06,4.326551704704519e-07,7.649694152947319e-06,-0.19554601867929144,0.03207597091261627,0.05014524680949893,0.87175
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.25,0.75,distance,7,9,9,72,144000000,32369904,0.775209,47.85570163870182,53.0,1.478401098708906e-06,1.6373233606129942e-06,-0.1074960388238857,0.7751890277777778,0.775209,9.480423312257854e-08,3.2662440590437226e-06,1.5911575429268846e-07,3.5259632588387787e-06,-1.5009290245808065,0.0,0.38817140744289536,0.99935
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.19999999999999996,0.8,distance,7,9,9,72,144000000,26821859,0.8137370902777777,25.931862584238907,34.0,9.668182426967088e-07,1.2676227997470273e-06,-0.311128342191078,0.813718625,0.8137370902777777,6.706296512546633e-08,2.120382618495061e-06,6.706296512546633e-08,2.873118890846628e-06,-0.3936386937533145,0.0,0.11162906118984947,0.9946
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.15000000000000002,0.85,distance,7,9,9,72,144000000,19226013,0.8664860208333334,8.970098664891772,9.864146862447438,4.66560522188962e-07,5.130625295243188e-07,-0.09966982872272045,0.8664685902777778,0.8663455694444444,6.779629568251286e-08,1.0818083072408508e-06,1.1574800881255852e-07,1.0031541684372197e-06,-0.9713157165269399,0.15437907336797074,0.335162381931927,0.7059
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.09999999999999998,0.9,distance,7,9,9,72,144000000,10811355,0.9249211458333333,3.0,3.9998235160252094,2.774860320468618e-07,3.6996505211652094e-07,-0.3332745053417365,0.9249211458333333,0.9230724861111111,0.0,4.984850540721693e-07,1.0800963875581714e-07,6.104364223952084e-07,-1.9996470320504187,0.0,0.5904775709478153,0.97315
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.050000000000000044,0.95,distance,7,9,9,72,144000000,4437932,0.9691810277777778,0.0,0.0,0.0,0.0,,0.9691810277777778,0.9678907430555556,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.95,0.05,distance,9,5,5,35,49000000,46535165,0.05030275510204085,7855.410994026267,7558.361138512545,0.00016880591256152776,0.00016242257094205092,0.03781468031903312,0.05016802040816327,0.05018765306122449,4.841128646623407e-05,0.00024385714774141927,4.660106089176222e-05,0.00023631082861679854,0.020863205357091852,0.0702672278586911,0.033144143786811964,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.9,0.1,distance,9,5,5,35,49000000,44065385,0.10070642857142853,1568.845212097421,1422.0451331844934,3.560266663044975e-05,3.22712517588237e-05,0.09357206037979204,0.10040408163265306,0.1004975306122449,1.1199258064651246e-05,5.2463764171506085e-05,9.925842213728509e-06,4.7566022893572256e-05,0.0806915971110106,0.11567794836525003,0.01274386168075434,0.0096
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.85,0.15,distance,9,5,5,35,49000000,41579588,0.15143697959183677,500.9185435721448,455.0273261644472,1.204722239124026e-05,1.0943526572808926e-05,0.0916141316718656,0.15110963265306124,0.1509938163265306,3.883371999816693e-06,1.7676986513959513e-05,3.445734003794174e-06,1.6251334966910984e-05,0.03882134534837389,0.14984896597581177,0.03304965695376712,0.00925
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.8,0.2,distance,9,5,5,35,49000000,39126802,0.2014938367346939,193.96727331291396,168.50768181859414,4.95740166326177e-06,4.306707249383533e-06,0.13125715003091076,0.20109291836734694,0.20077571428571428,1.4724977761090043e-06,7.313089161851564e-06,1.1838507805871916e-06,6.331205094807388e-06,0.11308012610509577,0.1960254203470152,0.022267917210582293,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.75,0.25,distance,9,5,5,35,49000000,36685745,0.2513113265306123,72.98831330200386,76.71891075970692,1.989555161057895e-06,2.0912458165891662e-06,-0.051112257413963746,0.250911,0.2507720816326531,5.36843714078895e-07,2.9790487472343512e-06,6.515563401406325e-07,3.0403817873034854e-06,-0.2136797415213456,0.0874935469209579,0.0951043089933638,0.73625
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.7,0.3,distance,9,5,5,35,49000000,34297498,0.30005106122448977,30.992032524409453,36.79775904480191,9.036237140216307e-07,1.0728992256170379e-06,-0.1873296472511068,0.2997865918367347,0.2994251836734694,2.4591170761458636e-07,1.2767104542861227e-06,2.0488187936658927e-07,1.5521000242229308e-06,-0.36962722471965126,0.1668478034087849,0.1309992179556731,0.8673
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.65,0.35,distance,9,5,5,35,49000000,31876949,0.3494500204081633,16.0,14.963429159128882,5.019300937489344e-07,4.6941221254044365e-07,0.06478567755444486,0.3493895714285714,0.3492303469387755,4.40044081855944e-08,7.555649429760514e-07,4.40044081855944e-08,7.270004953579877e-07,-0.13859314474614903,0.2508403567617702,0.1310497926807437,0.34375
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.6,0.4,distance,9,5,5,35,49000000,29468083,0.3986105510204082,9.0,8.996976799701365,3.054151842859951e-07,3.053125919219572e-07,0.00033591114429276647,0.39861055102040815,0.39851810204081634,4.7463347497820124e-08,5.547043338732631e-07,4.7463347497820124e-08,5.546244775728907e-07,0.0,0.0015116001493176157,0.00046515839684870176,0.3171
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.55,0.45,distance,9,5,5,35,49000000,27147223,0.44597504081632655,4.0,4.0,1.4734472104200123e-07,1.4734472104200123e-07,0.0,0.44597504081632655,0.44595455102040815,4.234909049822773e-08,2.2815283423836132e-07,4.234909049822773e-08,2.2815283423836132e-07,0.0,0.0,0.0,0.9891
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.5,0.5,distance,9,5,5,35,49000000,24838818,0.4930853469387755,2.0,2.0,8.051912937242022e-08,8.051912937242022e-08,0.0,0.49308534693877554,0.49308534693877554,0.0,1.2679584119784537e-07,0.0,1.2679584119784537e-07,0.0,0.0,0.0,0.91875
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.44999999999999996,0.55,distance,9,5,5,35,49000000,22663163,0.5374864693877551,2.0,2.0,8.82489350670072e-08,8.82489350670072e-08,0.0,0.5374864693877551,0.5374864693877551,0.0,1.4064499301539385e-07,0.0,1.4064499301539385e-07,0.0,0.0,0.0,0.9203
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.4,0.6,distance,9,5,5,35,49000000,20520970,0.581204693877551,0.0,0.0,0.0,0.0,,0.581204693877551,0.581204693877551,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.35,0.65,distance,9,5,5,35,49000000,17662248,0.6395459591836734,0.0,0.0,0.0,0.0,,0.6395459591836735,0.6395459591836735,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.30000000000000004,0.7,distance,9,5,5,35,49000000,14913470,0.6956434693877551,0.0,0.0,0.0,0.0,,0.6956434693877551,0.6956434693877551,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.25,0.75,distance,9,5,5,35,49000000,11701401,0.7611958979591837,0.0,0.0,0.0,0.0,,0.7611958979591836,0.7611958979591836,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.19999999999999996,0.8,distance,9,5,5,35,49000000,8789992,0.8206124081632653,0.0,0.0,0.0,0.0,,0.8206124081632653,0.8143624693877551,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.15000000000000002,0.85,distance,9,5,5,35,49000000,6457575,0.8682127551020409,0.0,0.0,0.0,0.0,,0.8682127551020408,0.8644477142857143,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.09999999999999998,0.9,distance,9,5,5,35,49000000,4235767,0.9135557755102041,0.0,0.0,0.0,0.0,,0.9135557755102041,0.9135557755102041,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.050000000000000044,0.95,distance,9,5,5,35,49000000,2161393,0.9558899387755102,0.0,0.0,0.0,0.0,,0.9558899387755102,0.9558899387755102,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.95,0.05,overall,all,18,18,163,305000000,289625903,0.050406875409836016,529606.253385382,517753.7879469259,0.0018285873186742623,0.0017876639574842376,0.022379768672843303,0.050127203278688526,0.05028960983606558,0.0008053894651229301,0.0028501326630357947,0.0007897152340015222,0.0027820889835114522,0.011733762357050162,0.033069444185592,0.005701867797146586,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.9,0.1,overall,all,18,18,163,305000000,274380141,0.10039298032786881,243397.17125660757,235320.09743482416,0.0008870801303969283,0.000857642599705582,0.033184748122105145,0.10007017704918032,0.10007232459016394,0.0003658873412430325,0.0014118287534234974,0.0003631652165714157,0.001353451310786454,-0.018248420236145507,0.060001651689980486,0.020654222628224878,0.07125
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.85,0.15,overall,all,18,18,163,305000000,259014916,0.15077076721311478,147973.4955659766,135376.11074382495,0.0005712933365041286,0.0005226575860357978,0.08513271092210484,0.15017784590163935,0.15036960983606557,0.00020008306125474475,0.0009578899636734855,0.0001892025720302173,0.0008654843645510465,0.02807613723473164,0.1157912910798402,0.022546582320452577,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.8,0.2,overall,all,18,18,163,305000000,244452718,0.1985156786885246,95972.94913617114,79056.01846282661,0.00039260332190772015,0.0003234000387053443,0.17626769652917462,0.19806264590163936,0.197493931147541,0.00011375535363323413,0.0006870249880592619,0.00010579391818710225,0.0005502157292931644,0.03730010140107091,0.24572691262039206,0.05385142324687364,0.0
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.75,0.25,overall,all,18,18,163,305000000,230322265,0.2448450327868853,61281.738068336286,50968.832800800286,0.00026606953551944396,0.00022129355492748513,0.16828676197199088,0.24354464590163935,0.24376195081967214,6.507828015732921e-05,0.0004924797290075755,6.251776966094207e-05,0.0003951749656612126,0.033559770672022274,0.24492211147304888,0.05902364443194226,0.0002
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.7,0.3,overall,all,18,18,163,305000000,217434085,0.28710136065573766,37474.155926961204,35477.53375400039,0.00017234720088601198,0.00016316454595423891,0.05327997718887434,0.2857194655737705,0.2861255967213115,3.604140019845734e-05,0.000322110207592763,3.5531465946314974e-05,0.0003036465642345164,-0.0035065538500501027,0.07117325749352403,0.02291203474850893,0.0273
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.65,0.35,overall,all,18,18,163,305000000,204057732,0.3309582557377049,22082.745881908002,19401.004474282116,0.00010821812859268671,9.507605658521244e-05,0.12144057727091762,0.32846933770491804,0.3298265475409836,2.2337203295745875e-05,0.00021210944714158698,2.1107330190522605e-05,0.00017745744156509423,-0.050324807205744206,0.23084168100693167,0.08298497274461783,0.17095
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.6,0.4,overall,all,18,18,163,305000000,190617680,0.375024,10609.933156619292,10236.53234575528,5.5660803114481784e-05,5.370190396691052e-05,0.0351935120939999,0.37298443278688526,0.3741922,1.5742390453424597e-05,0.00010045901889146193,1.5243138253312967e-05,9.695093726132134e-05,0.009338405642140269,0.07130633800418372,0.01591658233105024,0.0058
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.55,0.45,overall,all,18,18,163,305000000,178416665,0.41502732786885244,6646.700873357796,6233.862189433194,3.725381187546464e-05,3.493990984212822e-05,0.06211181935076959,0.41362414098360656,0.4143214524590164,9.992352395169708e-06,6.793123208071298e-05,9.740784347477585e-06,6.340988787614637e-05,0.011504378396558407,0.08543484291824183,0.017531579517831714,0.00835
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.5,0.5,overall,all,18,18,163,305000000,166529913,0.45400028524590164,4074.518356546585,3577.0945366693895,2.4467186003673616e-05,2.1480192190272683e-05,0.12208162446439286,0.45231155409836066,0.45382253770491804,6.562056070835311e-06,4.6228099332211495e-05,6.430719242620503e-06,3.93602684869775e-05,-0.011438614339113046,0.18740346485743378,0.052158334919871506,0.052
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.44999999999999996,0.55,overall,all,18,18,163,305000000,154269229,0.49419924918032787,1773.809509639676,1616.8519799581545,1.1498142054237375e-05,1.0480716021197945e-05,0.08848612482261697,0.49296916721311473,0.49302072459016394,3.831013522995417e-06,2.053290283300389e-05,3.716046578206372e-06,1.8178463932983916e-05,0.001505881066182394,0.14562088612550483,0.041919794166622025,0.0219
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.4,0.6,overall,all,18,18,163,305000000,127042489,0.5834672491803279,1013.4157908507075,902.5817756874039,7.97698312452543e-06,7.104566218687702e-06,0.10936677340528156,0.5820951114754098,0.5830801344262295,3.2241063767828846e-06,1.2527514496534588e-05,2.752381323163435e-06,1.1424889296459654e-05,0.04186218697438802,0.2283249360239119,0.049925781965453477,0.00065
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.35,0.65,overall,all,18,18,163,305000000,101368157,0.6676453868852459,728.0224326707371,637.3892355727313,7.181963786425919e-06,6.287864497454869e-06,0.12449231374027792,0.6673602262295082,0.6667234131147541,2.8461819275365604e-06,1.0859353603520585e-05,2.499604545318609e-06,9.63183556641292e-06,-0.019083491396881275,0.28215045255137006,0.07755133683719732,0.07255
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.30000000000000004,0.7,overall,all,18,18,163,305000000,87980044,0.7115408393442624,566.2015922371327,541.0,6.4355684140955045e-06,6.149121725831371e-06,0.04450992823520339,0.7109833081967213,0.7115408393442623,2.2772921810274067e-06,9.632983327288795e-06,2.1463239505187543e-06,9.371124998625697e-06,-0.030455091265857215,0.16371098595690659,0.05328270477641758,0.31315
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.25,0.75,overall,all,18,18,163,305000000,68062833,0.7768431704918033,300.7591894744606,259.91445888164543,4.4188461781257416e-06,3.8187428795631445e-06,0.1358054284698208,0.7767273737704918,0.7755152885245902,1.1152231372924414e-06,7.46800594669957e-06,1.2588806685276176e-06,5.916026978493922e-06,-0.5856251708956786,0.39019913353652735,0.25523211976004234,0.2991
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.19999999999999996,0.8,overall,all,18,18,163,305000000,50405644,0.8347355934426229,238.29379448659986,197.00449723998176,4.727522070476867e-06,3.90838171296813e-06,0.17327055173876948,0.8345150983606557,0.8331543606557377,6.792022966811364e-07,8.998093366593188e-06,7.844221340608238e-07,7.242244962240607e-06,-0.2740205874743675,0.35656231679157635,0.15094533366963378,0.15585
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.15000000000000002,0.85,overall,all,18,18,163,305000000,29530890,0.9031774098360655,206.32754725726076,191.86414686244743,6.9868380958806445e-06,6.497066186032573e-06,0.07009922129680313,0.9029926590163935,0.9025062229508197,3.3407324180997364e-07,1.7637962851364175e-05,2.96169891848845e-07,1.6533517233624403e-05,-0.01441226297592535,0.37419363432858854,0.11276827697832105,0.0353
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.09999999999999998,0.9,overall,all,18,18,163,305000000,16178673,0.9469551704918033,173.0,64.97487166295971,1.069308960011739e-05,4.016081644208997e-06,0.624422707150522,0.9469551704918033,0.9448349639344262,1.7727143017041305e-07,3.118811058131804e-05,2.372000543321588e-07,1.122499821195958e-05,-0.4999117580126047,0.6820304628998376,0.34248402182023263,0.1196
ibm_coverage_curve_copy_local_validation_v1,ibm_calibration_dem,Calibration DEM,0.050000000000000044,0.95,overall,all,18,18,163,305000000,6831477,0.9776017147540984,169.0,169.0,2.473842772214559e-05,2.473842772214559e-05,0.0,0.9776017147540984,0.976992531147541,0.0,7.846645770322132e-05,0.0,7.846645770322132e-05,0.0,0.0,0.0,0.8781


==> source_data/figure_ibm_coverage_ler_optimized_summary.csv <==
protocol_version,decoder,decoder_label,coverage_target,target_drop_fraction,scope,distance,test_jobs,datasets,copies,raw_test_shots,matched_kept_shots,matched_drop_fraction,gap_errors,combined_errors,gap_matched_ler,combined_matched_ler,relative_ler_improvement,gap_actual_drop_fraction,combined_actual_drop_fraction,gap_ler_low,gap_ler_high,combined_ler_low,combined_ler_high,relative_improvement_low,relative_improvement_high,cluster_bootstrap_sd,bootstrap_probability_nonpositive
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.95,0.05,distance,5,4,4,56,112000000,106331793,0.05060899107142858,137224.4983132544,127129.27311276435,0.0012905312178198142,0.0011955904205693622,0.07356722250457626,0.05041846428571429,0.05049298214285714,0.000222341344238504,0.0023593385049509386,0.0002136153291848324,0.0021781330933755057,0.03924602994354154,0.08573414674427304,0.01084664916618031,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.9,0.1,distance,5,4,4,56,112000000,100693752,0.10094864285714289,32681.12696903858,28695.420398527225,0.0003245596307607902,0.0002849771691745802,0.12195743966501926,0.10062941964285714,0.1006810625,7.335985253826999e-05,0.000576313401489432,6.918096520397824e-05,0.000501249287099785,0.05696422756727515,0.134047770803425,0.017928066134228395,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.85,0.15,distance,5,4,4,56,112000000,95275688,0.1493242142857143,11480.408300393963,10002.590062292005,0.00012049672420517145,0.00010498575525680806,0.1287252334092721,0.1485339107142857,0.14865444642857142,3.136775621840403e-05,0.0002104614063977838,2.976924138325862e-05,0.0001809075337662904,0.050960445624973816,0.15834798156751828,0.023780613122881482,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.8,0.2,distance,5,4,4,56,112000000,90390142,0.1929451607142857,5579.190900416539,4604.201532305158,6.172344435985661e-05,5.093698749035219e-05,0.17475461684571303,0.19219907142857143,0.19201986607142857,1.8549379967027865e-05,0.00010609892999790704,1.7138698202210668e-05,8.567579473467822e-05,0.0760500764621097,0.2183287547422712,0.03160777446514192,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.75,0.25,distance,5,4,4,56,112000000,85869737,0.23330591964285718,3036.4954382614633,2602.4319034551854,3.536164828665381e-05,3.030674128482757e-05,0.14294885127665458,0.2320530625,0.23162822321428572,1.1752398612448845e-05,6.043058417934075e-05,1.0458798837903828e-05,5.0605722387043644e-05,0.04787889447278193,0.1800102444444649,0.031789502024244735,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.7,0.3,distance,5,4,4,56,112000000,81702512,0.2705132857142857,1847.6518210233253,1438.6885801898675,2.2614382052577834e-05,1.760886593290874e-05,0.22134215774861343,0.2690426964285714,0.26841971428571426,6.738465037692744e-06,4.036623190828823e-05,5.407053250774101e-06,2.9590534058233854e-05,0.04514719783512322,0.29247088334953564,0.060925128136405396,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.65,0.35,distance,5,4,4,56,112000000,77436310,0.30860437500000004,1035.6082873387013,881.6619553647074,1.337367815355227e-05,1.1385640087508139e-05,0.1486530514057628,0.30629616964285716,0.30710348214285715,3.7653144182056738e-06,2.4094722721878898e-05,3.112022466752001e-06,2.0551120871181276e-05,0.09088358361768523,0.17350262923461068,0.01846751665770638,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.6,0.4,distance,5,4,4,56,112000000,73358731,0.3450113303571428,634.9771596831031,546.3138271775831,8.655781677617939e-06,7.447154820297847e-06,0.13963231771953655,0.3430416607142857,0.3438106964285714,2.3771531838306644e-06,1.6110947072756312e-05,1.996099340534326e-06,1.3834198681392344e-05,0.07259888433020167,0.16029839637102772,0.0200690503315702,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.55,0.45,distance,5,4,4,56,112000000,69372760,0.3806003571428571,353.76112127850945,310.2611154973927,5.099424057490425e-06,4.472376700846164e-06,0.12296434843915482,0.3789869375,0.3795137589285714,1.3684407644603115e-06,9.510583336580336e-06,9.817001719775245e-07,9.056814031273526e-06,0.03008074483631462,0.2826140542775417,0.07133776642316156,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.5,0.5,distance,5,4,4,56,112000000,65718275,0.4132296875,240.83108590788626,175.3305047206119,3.664598407488423e-06,2.6679109383289795e-06,0.27197726963008084,0.4123076964285714,0.4120592142857143,8.680391023941495e-07,7.4369457892276315e-06,6.179219444559377e-07,5.1928646402477516e-06,0.08108673087360108,0.32626703642385335,0.061172342123023034,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.44999999999999996,0.55,distance,5,4,4,56,112000000,60715689,0.45789563392857147,141.92026125950164,108.42834285144738,2.3374561599638875e-06,1.785837312188739e-06,0.23599109888061853,0.45729239285714285,0.4569329375,6.061798246851336e-07,4.407930204495186e-06,3.479945034809853e-07,3.6565167476339075e-06,0.0013689763326860671,0.43519972565355214,0.10023102746260384,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.4,0.6,distance,5,4,4,56,112000000,42769524,0.61812925,56.97283515995784,60.042504635215664,1.3320895308528064e-06,1.403861886216355e-06,-0.05387952814072472,0.6175367053571429,0.6043139821428571,5.816021970863087e-07,1.7879743527676577e-06,5.979692116802528e-07,1.944934574786596e-06,-0.10566508669103536,-0.0018142749687655169,0.028590202454739585,0.9964
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.35,0.65,distance,5,4,4,56,112000000,34911308,0.6882918928571429,27.964546803620372,28.0,8.010168740632798e-07,8.020323959216882e-07,-0.001267790843477501,0.6881610089285715,0.675771875,5.271754554136965e-07,1.0730426343302042e-06,6.150380313159793e-07,9.92853112346294e-07,-0.16666666666666674,0.07473097472400514,0.05938604436011483,0.64015
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.30000000000000004,0.7,distance,5,4,4,56,112000000,33898459,0.6973351875,21.127190494282726,21.0,6.232492897179405e-07,6.194971871730216e-07,0.006020227550707413,0.6963105803571429,0.6973351875,5.414815965296084e-07,7.219697607990647e-07,5.414815965296084e-07,7.106709373252193e-07,0.0,0.015649995453189014,0.004694637072810868,0.3112
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.25,0.75,distance,5,4,4,56,112000000,24738202,0.7791231964285714,15.809761256284673,16.794604894986385,6.390828749916697e-07,6.788935143704618e-07,-0.06229339094606612,0.7789506964285714,0.7789284107142858,5.703345068916371e-07,7.507100591094086e-07,5.703345068916371e-07,8.700136366461797e-07,-0.1589209789972772,0.0,0.04104593496136947,0.996
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.19999999999999996,0.8,distance,5,4,4,56,112000000,14265883,0.8726260446428571,12.0,12.78801012030583,8.411677005902825e-07,8.964050890019096e-07,-0.06566751002548576,0.8726260446428571,0.8724214375,6.880110632178965e-07,1.01789734980246e-06,8.235509833924155e-07,1.01789734980246e-06,-0.1970025300764573,0.0,0.05757416460513813,0.99635
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.15000000000000002,0.85,distance,5,4,4,56,112000000,3987712,0.9643954285714286,6.329728038943044,7.0,1.5873082205894117e-06,1.7553925659626373e-06,-0.10589269506259558,0.9635791071428571,0.9643954285714286,8.212729402064023e-07,2.1340814948814056e-06,8.212729402064023e-07,2.1791962785138755e-06,-0.2877039507843355,0.0,0.08872001853623684,0.99575
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.09999999999999998,0.9,distance,5,4,4,56,112000000,883283,0.9921135446428572,2.754343092716996,3.0,3.1183019402807433e-06,3.3964199469479204e-06,-0.08918892781824006,0.9905964642857142,0.9888781875,0.0,6.635286058476663e-06,0.0,7.5644109593185975e-06,-0.1400278590332915,0.0,0.05356241521388314,0.9367
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.050000000000000044,0.95,distance,5,4,4,56,112000000,108401,0.9990321339285714,0.0,0.0,0.0,0.0,,0.9990321339285714,0.9990321339285714,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.95,0.05,distance,7,9,9,72,144000000,136666621,0.0509262430555556,128977.45313587165,125048.54405413581,0.0009437377773163181,0.0009149896524780239,0.030461983751508215,0.05080995138888889,0.05083377083333333,0.00025967835698406525,0.0017353924654224327,0.0002479411459864608,0.001689384352360395,0.0204151403919427,0.0583164053562501,0.009410656983689434,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.9,0.1,distance,7,9,9,72,144000000,129340627,0.10180120138888893,50079.00949221989,47032.143870951324,0.00038718700112857726,0.0003636300902650744,0.060841171823534546,0.10147345833333334,0.10154650694444445,8.733664251268239e-05,0.0007600897559461978,7.848858622505418e-05,0.0007222041248409252,0.04587956260085979,0.10012645097333106,0.014616315670637451,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.85,0.15,distance,7,9,9,72,144000000,122166582,0.15162095833333333,22837.393793292882,20408.061909241434,0.00018693650439768284,0.0001670511000237482,0.10637518037478155,0.1512069375,0.15125397916666666,3.8615310608048195e-05,0.00038406413441464385,3.2429730280473725e-05,0.000349137972641019,0.08350316674895668,0.16175183905184992,0.02167948716522348,0.00015
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.8,0.2,distance,7,9,9,72,144000000,115184023,0.2001109513888889,10936.651113212858,9692.19239376953,9.494937603640444e-05,8.414528457448938e-05,0.11378791428574186,0.19982109722222222,0.19989110416666667,1.3949591119219823e-05,0.00020467773255162231,1.179340746537701e-05,0.00018052297943936017,0.08942763238624651,0.1322872790012567,0.012206653330938228,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.75,0.25,distance,7,9,9,72,144000000,108601692,0.24582158333333337,5763.916805807761,4889.030908818126,5.307391348753352e-05,4.501799943244094e-05,0.15178669756442265,0.24550448611111111,0.24561922916666667,7.002706400580577e-06,0.00011607025241193439,4.37627619885316e-06,0.00010087055863942552,0.11874879043414528,0.29933906752154243,0.04953964001021596,0.00475
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.7,0.3,distance,7,9,9,72,144000000,102372747,0.28907814583333336,3019.1981337368984,2530.6006308818955,2.9492205906488943e-05,2.4719475690946298e-05,0.16183022153973703,0.28886830555555554,0.2888936111111111,4.0434710510030904e-06,6.663085959772207e-05,2.386853080931316e-06,5.693892021483575e-05,0.10387967331904968,0.33482671073587134,0.056943399033029585,0.0004
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.65,0.35,distance,7,9,9,72,144000000,96260015,0.33152767361111113,1667.8491808422523,1315.877033648968,1.732650032147047e-05,1.3670027307277773e-05,0.21103355821150482,0.33130359722222225,0.3312061041666667,1.459754673386589e-06,3.9966125461001326e-05,1.1555303843810756e-06,3.172953032822243e-05,0.16378069142396157,0.3008749792183888,0.03427571268116197,0.0008
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.6,0.4,distance,7,9,9,72,144000000,90403574,0.3721974027777778,986.9105745684743,684.6806797468909,1.0916720776641799e-05,7.573601899266625e-06,0.30623837925106145,0.37190596527777775,0.37205502777777777,9.833369609204273e-07,2.5163423939755536e-05,7.957137739098573e-07,1.7825864163176574e-05,0.17354138265358843,0.4940936426782486,0.07126846962708275,0.00585
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.55,0.45,distance,7,9,9,72,144000000,84661371,0.41207381249999997,550.3242009521949,420.9948031673627,6.500298713000938e-06,4.972690593061181e-06,0.2350058339449017,0.41192130555555556,0.41204329166666664,5.455527559800305e-07,1.558301947047956e-05,4.6387900235124013e-07,1.1893738878825561e-05,0.030399376151894475,0.44134784499470814,0.09477691984630626,0.02475
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.5,0.5,distance,7,9,9,72,144000000,79119635,0.4505580902777778,276.57668538812385,246.99756265373648,3.4956769629703655e-06,3.121823838718878e-06,0.10694727465143561,0.45049972916666664,0.4505462708333333,3.4855585464165286e-07,8.251377013661251e-06,3.213148694042932e-07,7.32846302587623e-06,0.049650825187290915,0.11580507935086182,0.019660340666549325,0.0245
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.44999999999999996,0.55,distance,7,9,9,72,144000000,73423044,0.49011775,176.82067776519506,140.97341089016197,2.408244988660441e-06,1.920015886159146e-06,0.2027323236631614,0.49004570138888887,0.49010469444444443,2.6676083738033236e-07,5.877420736238548e-06,2.0517541171743767e-07,4.584464181943352e-06,0.02472493538269349,0.2872350930559764,0.07122842034421205,0.02495
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.4,0.6,distance,7,9,9,72,144000000,60404314,0.5805255972222223,113.73595576596466,83.90357534306895,1.8829111405182859e-06,1.389032832043568e-06,0.2622950695053904,0.5804635277777778,0.5703241666666666,2.580492539570568e-07,4.1767773301612955e-06,1.7621840233924416e-07,3.162623229398674e-06,0.0,0.48468278422013344,0.08277515681048958,0.02605
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.35,0.65,distance,7,9,9,72,144000000,43739662,0.6962523472222222,67.83228237937362,53.99994828024424,1.5508186226810262e-06,1.2345762589625005e-06,0.20391963256916013,0.6942025138888889,0.6962523125,2.84526736246548e-07,3.1300667730798036e-06,2.625658983512473e-07,2.5345837453115074e-06,0.0,0.30442648082509893,0.05620724756901189,0.0262
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.30000000000000004,0.7,distance,7,9,9,72,144000000,35016257,0.7568315486111111,32.99573480309198,25.9922891978613,9.422975963162475e-07,7.42292050171476e-07,0.2122530577671632,0.7568289583333333,0.74951025,1.5493459873606846e-07,2.0599080180162495e-06,1.1470120969827893e-07,1.6896365089651256e-06,0.08334421634043421,0.4163609412316098,0.08627811108629185,0.0201
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.25,0.75,distance,7,9,9,72,144000000,29731782,0.7935292916666666,14.0,12.959332673356432,4.7087658587029866e-07,4.358747374562491e-07,0.07433338047454063,0.7935292916666666,0.7935142291666667,0.0,1.19248583631706e-06,0.0,1.0892663529885768e-06,0.0,0.09460612060396079,0.03834214521856366,0.31805
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.19999999999999996,0.8,distance,7,9,9,72,144000000,25167879,0.8252230625,7.9960932941884835,8.0,3.177102565610906e-07,3.1786548242702536e-07,-0.0004885768171758453,0.825221125,0.8252230625,0.0,7.893040251874591e-07,0.0,7.897668331890034e-07,-0.0006515418656516392,0.0,0.0002589021070795185,0.9741
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.15000000000000002,0.85,distance,7,9,9,72,144000000,19209281,0.8666022152777778,1.0,1.0,5.205816917353648e-08,5.205816917353648e-08,0.0,0.8666022152777778,0.8666022152777778,0.0,1.623718403761871e-07,0.0,1.623718403761871e-07,0.0,0.0,0.0,0.6543
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.09999999999999998,0.9,distance,7,9,9,72,144000000,10873511,0.9244895069444444,0.0,0.0,0.0,0.0,,0.9244891041666666,0.9230489652777778,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.050000000000000044,0.95,distance,7,9,9,72,144000000,4593001,0.9681041597222222,0.0,0.0,0.0,0.0,,0.9681041597222222,0.9664121180555556,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.95,0.05,distance,9,5,5,35,49000000,46520870,0.05059448979591841,4538.554960966701,4118.406500574588,9.755954609117803e-05,8.852814877655099e-05,0.09257317890948769,0.05046016326530612,0.05050834693877551,3.0298925608892362e-05,0.00014172989535739472,2.755563981934784e-05,0.00012919254057866457,0.08261218868191567,0.11266445631386213,0.020224035762629114,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.9,0.1,distance,9,5,5,35,49000000,44022761,0.10157630612244894,722.8153500532608,576.7597722046266,1.6419128051810762e-05,1.3101399346684018e-05,0.20206485354506099,0.1013465918367347,0.101391,5.772205762744132e-06,2.4406680890446377e-05,4.344515882454182e-06,1.9671003920969132e-05,0.16508369441724025,0.2525570595101748,0.028965673780919566,0.0096
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.85,0.15,distance,9,5,5,35,49000000,41539797,0.1522490408163265,187.9504058660262,133.90864318129547,4.524586527614138e-06,3.223622955627238e-06,0.287532035037224,0.15209555102040817,0.15195155102040817,1.4594146928943623e-06,7.751246091104958e-06,1.066141629622634e-06,5.439369416152397e-06,0.26836978837870495,0.3019995968660567,0.02857310194136631,0.00925
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.8,0.2,distance,9,5,5,35,49000000,39067072,0.2027128163265306,55.98311824252499,43.953559033584554,1.4330001040908566e-06,1.1250794283632149e-06,0.21487833451554217,0.2024682857142857,0.20243063265306122,3.578255604887691e-07,2.5156336211780175e-06,3.5758016091932917e-07,1.7018173189888471e-06,0.0006858078252004463,0.399733109888208,0.09756444209572483,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.75,0.25,distance,9,5,5,35,49000000,36611871,0.2528189591836735,19.999723277097686,20.99693842189004,5.462633493136061e-07,5.735008304243735e-07,-0.049861447129835756,0.25261055102040814,0.25264208163265306,1.5345376490705766e-07,7.657494485777639e-07,1.5346438168433296e-07,8.135457169173993e-07,-0.12497973194726986,0.0003624292110150362,0.0394263782956371,0.7422
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.7,0.3,distance,9,5,5,35,49000000,34242362,0.3011762857142857,9.0,9.0,2.6283233615718447e-07,2.6283233615718447e-07,0.0,0.30117628571428573,0.3007505102040816,6.806833434539602e-08,4.32178440681882e-07,6.806833434539602e-08,4.32178440681882e-07,0.0,0.0,0.0,0.98895
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.65,0.35,distance,9,5,5,35,49000000,31918041,0.3486114081632653,4.0,4.0,1.2532097442947704e-07,1.2532097442947704e-07,0.0,0.3486114081632653,0.3482135510204082,0.0,2.5891820644399333e-07,0.0,2.5891820644399333e-07,0.0,0.0,0.0,0.9184
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.6,0.4,distance,9,5,5,35,49000000,29613808,0.39563657142857145,1.0,1.0,3.3768031453435505e-08,3.3768031453435505e-08,0.0,0.39563657142857145,0.3955815306122449,0.0,8.822308819391576e-08,0.0,8.822308819391576e-08,0.0,0.0,0.0,0.6722
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.55,0.45,distance,9,5,5,35,49000000,27369571,0.4414373265306123,0.0,0.0,0.0,0.0,,0.44143732653061224,0.44143732653061224,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.5,0.5,distance,9,5,5,35,49000000,25141730,0.4869034693877551,0.0,0.0,0.0,0.0,,0.4869034693877551,0.4869034693877551,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.44999999999999996,0.55,distance,9,5,5,35,49000000,22984319,0.5309322653061225,0.0,0.0,0.0,0.0,,0.5309322653061225,0.5309322653061225,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.4,0.6,distance,9,5,5,35,49000000,20919687,0.5730676122448979,0.0,0.0,0.0,0.0,,0.573067612244898,0.573067612244898,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.35,0.65,distance,9,5,5,35,49000000,16098134,0.6714666530612245,0.0,0.0,0.0,0.0,,0.6714666530612244,0.6714666530612244,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.30000000000000004,0.7,distance,9,5,5,35,49000000,14022529,0.7138259387755101,0.0,0.0,0.0,0.0,,0.7138259387755101,0.7138259387755101,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.25,0.75,distance,9,5,5,35,49000000,11398695,0.7673735714285714,0.0,0.0,0.0,0.0,,0.7673735714285714,0.7673735714285714,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.19999999999999996,0.8,distance,9,5,5,35,49000000,8874832,0.8188809795918367,0.0,0.0,0.0,0.0,,0.8188809795918367,0.8188809795918367,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.15000000000000002,0.85,distance,9,5,5,35,49000000,6813948,0.8609398367346939,0.0,0.0,0.0,0.0,,0.8609398367346939,0.8609398367346939,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.09999999999999998,0.9,distance,9,5,5,35,49000000,4547156,0.9072008979591837,0.0,0.0,0.0,0.0,,0.9072008979591837,0.9072008979591837,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.050000000000000044,0.95,distance,9,5,5,35,49000000,2059767,0.9579639387755102,0.0,0.0,0.0,0.0,,0.9579639387755102,0.9570706734693878,0.0,0.0,0.0,0.0,,,,
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.95,0.05,overall,all,18,18,163,305000000,289519284,0.0507564459016393,270740.50641009276,256296.22366747473,0.0009351380767095733,0.0008852475045063828,0.0533510221065302,0.05060999672131147,0.05065634754098361,0.0003925895347666479,0.0014855612492735753,0.0003727620855815207,0.0014078888238389753,0.028943868662402866,0.07423797832885906,0.011703618212976725,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.9,0.1,overall,all,18,18,163,305000000,274057140,0.10145199999999999,83482.95181131174,76304.32404168317,0.0003046187806357161,0.00027842487169530837,0.0859891464529634,0.1011431344262295,0.10120372131147541,0.00012434020561833737,0.0005133993267906579,0.00011196393230689103,0.0004756666971959232,0.05509097671938037,0.12213180083311276,0.01748426232129784,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.85,0.15,overall,all,18,18,163,305000000,258982067,0.15087846885245904,34505.752499552866,30544.560614714737,0.0001332360688107137,0.00011794083261647122,0.11479801476259521,0.15036812786885245,0.1504114655737705,4.787368712824798e-05,0.00024156875532589005,4.1645796368871386e-05,0.00021626347243092735,0.09046177403533304,0.1507042546124138,0.015513378361978247,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.8,0.2,overall,all,18,18,163,305000000,244641237,0.1978975836065574,16571.825131871923,14340.347485108272,6.773929585661767e-05,5.861786696699981e-05,0.13465491151435938,0.19744747540983607,0.19740867213114754,2.3410401967721307e-05,0.00012699859481900904,2.0110021342206596e-05,0.00011050364848593595,0.10167094994454315,0.175350494391618,0.01807668596780641,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.75,0.25,overall,all,18,18,163,305000000,231083300,0.2423498360655738,8820.411967346321,7512.459750695201,3.816983731557547e-05,3.250974757022771e-05,0.14828697587972473,0.24170657704918033,0.2416098098360656,1.322263174118589e-05,7.192251070791227e-05,1.0981806241013022e-05,6.20535075237837e-05,0.11727253491058026,0.20284810266546666,0.022055447798069665,0.0002
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.7,0.3,overall,all,18,18,163,305000000,218317621,0.28420452131147544,4875.849954760224,3978.289211071763,2.2333744442736596e-05,1.822248333803419e-05,0.18408292954383987,0.28356542950819674,0.28328020655737707,7.219596263366632e-06,4.23083233075606e-05,5.769886040104718e-06,3.5188432825567334e-05,0.12356184365062817,0.26818992025771143,0.03685851556209659,5e-05
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.65,0.35,overall,all,18,18,163,305000000,205614366,0.325854537704918,2707.4574681809536,2201.5389890136753,1.3167647382094661e-05,1.0707126315355198e-05,0.18686109943111584,0.32490114098360656,0.32508764918032784,4.047326126129288e-06,2.489859758078371e-05,3.292872432770615e-06,2.0078338736341975e-05,0.1451717545514078,0.22418990338006045,0.02049328674555138,0.0
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.6,0.4,overall,all,18,18,163,305000000,193376113,0.36597995737704914,1622.8877342515775,1231.994506924474,8.39238988246484e-06,6.37097564849943e-06,0.24086276522840966,0.3651190721311475,0.36546300655737707,2.733782571229143e-06,1.5928651275872205e-05,2.0886336758649393e-06,1.1913436672810396e-05,0.14241814165571665,0.3332129023595536,0.04758159372266102,0.0001
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.55,0.45,overall,all,18,18,163,305000000,181403702,0.4052337639344262,904.0853222307044,731.2559186647554,4.9838306068897335e-06,4.0310969985869165e-06,0.19116492582748335,0.40456929180327866,0.40482034098360653,1.5668966262602822e-06,9.65994426952875e-06,1.2701216509689029e-06,7.633146988608235e-06,0.043625384992356575,0.29209976652135006,0.05968543989673842,0.00065
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.5,0.5,overall,all,18,18,163,305000000,169979640,0.44268970491803283,517.4077712960101,422.3280673743484,3.043939681811363e-06,2.484580314291455e-06,0.18376164641575587,0.4423235836065574,0.44225431147540983,9.824976876613401e-07,5.67348479274723e-06,8.153748812483867e-07,4.698712603562348e-06,0.0908840102871975,0.2783183437086651,0.048742218980352706,0.00075
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.44999999999999996,0.55,overall,all,18,18,163,305000000,157123052,0.48484245245901636,318.7409390246967,249.40175374160935,2.02860710104267e-06,1.5873021212801375e-06,0.2175408828726415,0.48458691803278686,0.4844827737704918,6.614882989548048e-07,3.7851650377926275e-06,5.191116543360293e-07,2.9298905233684705e-06,0.090672268418068,0.31753723755064983,0.05545230385351906,0.0011
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.4,0.6,overall,all,18,18,163,305000000,124093525,0.5931359836065574,170.7087909259225,143.94607997828462,1.3756462388019238e-06,1.1599805870474274e-06,0.1567740641971468,0.5928890885245902,0.5832464229508196,4.860456525020234e-07,2.525608719942702e-06,4.2234917332081175e-07,2.042752533823312e-06,-0.04084599802367568,0.2879425157357045,0.0783590366693702,0.04835
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.35,0.65,overall,all,18,18,163,305000000,94749104,0.6893472,95.796829182994,81.99994828024424,1.0110578901410404e-06,8.654429943764349e-07,0.1440223128512379,0.6883313475409836,0.684749668852459,3.9155645165933583e-07,1.8554382460304473e-06,3.648996337148245e-07,1.5277334685329329e-06,-0.0005174043572186982,0.23207314582295727,0.055722543275388864,0.0304
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.30000000000000004,0.7,overall,all,18,18,163,305000000,82937245,0.7280746065573771,54.12292529737471,46.9922891978613,6.525768404457455e-07,5.666005568169198e-07,0.1317489041905,0.7276971344262295,0.7246179934426229,2.7471970519510245e-07,1.1799591125108776e-06,2.3938990707519843e-07,1.0029279130367094e-06,0.007016558595930311,0.2568711779353604,0.05941990746561505,0.0095
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.25,0.75,overall,all,18,18,163,305000000,65868679,0.7840371180327869,29.809761256284673,29.753937568342817,4.525635204599241e-07,4.517160207257658e-07,0.0018726647107946137,0.7839737737704918,0.7839584786885246,1.5172771982662957e-07,7.972266445280173e-07,1.5791608793320536e-07,7.679556511060036e-07,-0.10585804917501807,0.07433338047454063,0.04655634994700873,0.5189
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.19999999999999996,0.8,overall,all,18,18,163,305000000,48308594,0.8416111672131148,19.996093294188483,20.788010120305827,4.1392414141029405e-07,4.3031701813358153e-07,-0.039603577282143476,0.8416102524590164,0.8415360327868853,1.4144114294046377e-07,6.887887562560499e-07,1.4766023383734658e-07,7.066501120632814e-07,-0.13133502005097153,0.0,0.03921175755465079,0.99925
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.15000000000000002,0.85,overall,all,18,18,163,305000000,30010941,0.9016034721311476,7.329728038943044,8.0,2.4423519538900974e-07,2.6656944878869344e-07,-0.09144567949803628,0.9013037081967213,0.9016034721311476,3.335087737783851e-08,5.426403718700609e-07,3.335087737783851e-08,5.993448688238972e-07,-0.2877039507843353,0.0,0.08080546845519894,0.99025
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.09999999999999998,0.9,overall,all,18,18,163,305000000,16303950,0.9465444262295082,2.754343092716996,3.0,1.6893716508680387e-07,1.8400448970954892e-07,-0.08918892781824006,0.9459871442622951,0.9446762360655737,0.0,5.115336467816145e-07,0.0,5.638549296424349e-07,-0.1400278590332915,0.0,0.05352962741168118,0.88
ibm_coverage_curve_copy_local_validation_v1,training_ler_control_mwpm,LER-optimized DEM,0.050000000000000044,0.95,overall,all,18,18,163,305000000,6761169,0.9778322327868852,0.0,0.0,0.0,0.0,,0.9778322327868852,0.9768898590163935,0.0,0.0,0.0,0.0,,,,


==> source_data/figure_method_lift_comparison.csv <==
platform,distance,rounds,method,target_drop_fraction,improvement,ci_low,ci_high,clusters
IBM,5,all,cdf_gap_plus_weight,0.1,0.09165840810813641,0.05814551222055808,0.0997152643306849,4
IBM,5,all,gap_plus_detector_density,0.1,0.04729894542563995,0.044698404684603954,0.04825092000683717,4
IBM,5,all,weight_only,0.1,-3.1476361876659746,-5.94090694688659,-2.539106456536881,4
IBM,5,all,detector_density,0.1,-8.437334171942576,-16.20656481508039,-6.956265949815555,4
IBM,7,all,cdf_gap_plus_weight,0.1,0.05943385642796495,0.04585422535050877,0.09236683694910741,9
IBM,7,all,gap_plus_detector_density,0.1,0.019531187012384987,0.011955819000592496,0.025280282605063015,9
IBM,7,all,weight_only,0.1,-2.35496655307744,-7.099067751139286,-1.4888690366877875,9
IBM,7,all,detector_density,0.1,-7.162585985021158,-23.59761461126823,-4.2353902375903,9
IBM,9,all,cdf_gap_plus_weight,0.1,0.2017162927657331,0.16413354481525833,0.2618864549441343,5
IBM,9,all,gap_plus_detector_density,0.1,0.06898608513461657,0.03272005139635459,0.1072942910717607,5
IBM,9,all,weight_only,0.1,-28.48875989914344,-34.53291341761801,-21.04566682035323,5
IBM,9,all,detector_density,0.1,-121.17490396264232,-201.62700216287945,-95.26473771150218,5
Google,3,10,cdf_gap_plus_weight,0.1,0.0023838057671093926,-0.0030331877085974066,0.007853098584908347,8
Google,3,10,detector_density,0.1,-0.3013437620080839,-0.3240701883657413,-0.2769804701441556,8
Google,3,10,gap_plus_detector_density,0.1,-0.002661517831625604,-0.007253036035516752,0.001982592774432579,8
Google,3,10,weight_only,0.1,-0.24724047567443486,-0.2734568595951587,-0.21998736775558725,8
Google,3,10,cdf_gap_plus_weight,0.15,0.07011463311808541,0.05770247962619779,0.08349567682522097,8
Google,3,10,detector_density,0.15,-0.34589298058056994,-0.38331721575157096,-0.3050597322410517,8
Google,3,10,gap_plus_detector_density,0.15,0.06325123659875742,0.05085510477180655,0.07682766810068298,8
Google,3,10,weight_only,0.15,-0.26977490199653653,-0.3105774923650251,-0.22527731302463633,8
Google,3,10,cdf_gap_plus_weight,0.2,0.08715496171339698,0.07482928426824464,0.10153305912942168,8
Google,3,10,detector_density,0.2,-0.4027229090066111,-0.4428034233199305,-0.35910589794369774,8
Google,3,10,gap_plus_detector_density,0.2,0.08047318414262483,0.0690256612919391,0.0932298603182217,8
Google,3,10,weight_only,0.2,-0.31682474652629167,-0.35938982236642847,-0.26978118198561024,8
Google,3,10,cdf_gap_plus_weight,0.25,0.09252748082455986,0.08075477013901244,0.10544786855328331,8
Google,3,10,detector_density,0.25,-0.49724175398640624,-0.5406825643554362,-0.44815015382752255,8
Google,3,10,gap_plus_detector_density,0.25,0.0844741182521963,0.07486025723010137,0.09484248234747884,8
Google,3,10,weight_only,0.25,-0.38441814326500534,-0.4298131723056924,-0.33000582148110236,8
Google,3,10,cdf_gap_plus_weight,0.3,0.12596242129021507,0.10831332765544138,0.14497724739775814,8
Google,3,10,detector_density,0.3,-0.5447363352688337,-0.5935280830526396,-0.4894217125213465,8
Google,3,10,gap_plus_detector_density,0.3,0.11596395911991575,0.10092250298943395,0.13190360111313892,8
Google,3,10,weight_only,0.3,-0.40765937845049516,-0.45976272474355695,-0.346349690440533,8
Google,3,10,cdf_gap_plus_weight,0.35,0.1590821481405944,0.1447135896675464,0.17407548086165325,8
Google,3,10,detector_density,0.35,-0.5928914308649287,-0.6503791911268226,-0.5273547921558115,8
Google,3,10,gap_plus_detector_density,0.35,0.14492900502172257,0.13220954150645503,0.1578948505715786,8
Google,3,10,weight_only,0.35,-0.4130304241156284,-0.4738277743891388,-0.34238259375023905,8
Google,3,10,cdf_gap_plus_weight,0.4,0.15218934405146978,0.13585028666141272,0.17049505245287025,8
Google,3,10,detector_density,0.4,-0.7027533729411719,-0.7660885537613916,-0.6288332426064762,8
Google,3,10,gap_plus_detector_density,0.4,0.14075487475227166,0.12912490939814972,0.15412528573618167,8
Google,3,10,weight_only,0.4,-0.4716404509651366,-0.5383140059726357,-0.39030335441831043,8
Google,3,10,cdf_gap_plus_weight,0.45,0.1878509955616512,0.16570031546984168,0.2122139228620008,8
Google,3,10,detector_density,0.45,-0.6565543094678594,-0.7331164789089146,-0.5673346239466786,8
Google,3,10,gap_plus_detector_density,0.45,0.1783265888011668,0.1590275010457839,0.20036908409585552,8
Google,3,10,weight_only,0.45,-0.48717486966635515,-0.5551606281870343,-0.4064339449409811,8
Google,3,10,cdf_gap_plus_weight,0.5,0.2043003455730651,0.17986571956987596,0.2297456889226822,8
Google,3,10,detector_density,0.5,-0.7836126741987859,-0.8792768889568185,-0.6775205247794766,8
Google,3,10,gap_plus_detector_density,0.5,0.18987823151053196,0.16397406690475924,0.21735276243504922,8
Google,3,10,weight_only,0.5,-0.5293578806545212,-0.6015473842361023,-0.4492351988448704,8
Google,3,10,cdf_gap_plus_weight,0.55,0.2221091212664379,0.1893244461792259,0.2580471545538715,8
Google,3,10,detector_density,0.55,-0.9160458087777592,-1.0134382657092338,-0.8071846373047004,8
Google,3,10,gap_plus_detector_density,0.55,0.18752486021326598,0.1595440916206411,0.21709045089943202,8
Google,3,10,weight_only,0.55,-0.5944602440028397,-0.6943876776225817,-0.4836925216138215,8
Google,3,10,cdf_gap_plus_weight,0.6,0.1940176961342539,0.16241486172176622,0.22853620653054432,8
Google,3,10,detector_density,0.6,-1.4432332662297407,-1.5957111566004145,-1.2811011450599052,8
Google,3,10,gap_plus_detector_density,0.6,0.16358700293592499,0.13632442801297895,0.1923975242055439,8
Google,3,10,weight_only,0.6,-0.8414965385066429,-0.9598004857440803,-0.7102658460346666,8
Google,3,10,cdf_gap_plus_weight,0.65,0.18569494235810435,0.15637316736188933,0.2125851818559576,8
Google,3,10,detector_density,0.65,-1.648516987037584,-1.796237109954724,-1.4889519382833503,8
Google,3,10,gap_plus_detector_density,0.65,0.1577858824168299,0.12441918264863572,0.18975609289005635,8
Google,3,10,weight_only,0.65,-1.3242091515197023,-1.4590896805482068,-1.1797034188556546,8
Google,3,10,cdf_gap_plus_weight,0.7,0.15895691549967006,0.13492293389694654,0.18298751905673527,8
Google,3,10,detector_density,0.7,-3.131496008481534,-3.342819469530406,-2.907568924979796,8
Google,3,10,gap_plus_detector_density,0.7,0.09427095411296893,0.06660924998542084,0.12374790951116636,8
Google,3,10,weight_only,0.7,-2.358412312223493,-2.5110833243534527,-2.1950718032149688,8
Google,3,10,cdf_gap_plus_weight,0.75,0.25500441891527326,0.22688295140641884,0.2814206386885765,8
Google,3,10,detector_density,0.75,-4.780714980178846,-5.165225564959425,-4.398012390347762,8
Google,3,10,gap_plus_detector_density,0.75,0.21658538647665226,0.1855867313807819,0.24334221601267733,8
Google,3,10,weight_only,0.75,-2.632361439536188,-2.8604283943720357,-2.385955250103186,8
Google,3,10,cdf_gap_plus_weight,0.8,0.27013447585501527,0.2490880268733563,0.2869922435404527,8
Google,3,10,detector_density,0.8,-5.38709923749899,-5.765871504224662,-4.956772403831685,8
Google,3,10,gap_plus_detector_density,0.8,0.22572200918756302,0.20968487144573045,0.2425002305197496,8
Google,3,10,weight_only,0.8,-3.372020216655601,-3.633564603215481,-3.074025075975607,8
Google,3,10,cdf_gap_plus_weight,0.85,0.27667766845195196,0.2349436221330411,0.3059742970160251,8
Google,3,10,detector_density,0.85,-8.873594811339032,-9.623615982091179,-8.128007916825718,8
Google,3,10,gap_plus_detector_density,0.85,0.13465963218639632,0.07504238206721218,0.19163154727076015,8
Google,3,10,weight_only,0.85,-2.763121405174577,-3.075625541053544,-2.4561635059240996,8
Google,3,10,cdf_gap_plus_weight,0.9,0.45281491223017,0.4004758818596847,0.4966686557328972,8
Google,3,10,detector_density,0.9,-4.449793002727473,-5.634313392897672,-3.473333455774352,8
Google,3,10,gap_plus_detector_density,0.9,0.44801668660323335,0.3804191245080785,0.5179345643432706,8
Google,3,10,weight_only,0.9,-1.9016911434952148,-2.501898372159311,-1.4117602714638335,8
Google,5,10,cdf_gap_plus_weight,0.1,0.017985478579530034,0.010386298507791936,0.02576664890332268,8
Google,5,10,detector_density,0.1,-0.8494079345355885,-0.9073882867659822,-0.7873747141689578,8
Google,5,10,gap_plus_detector_density,0.1,0.01663888382615719,0.008748498790080208,0.02435748267925475,8
Google,5,10,weight_only,0.1,-0.7487445106725135,-0.815969058318662,-0.6748536427731395,8
Google,5,10,cdf_gap_plus_weight,0.15,0.03560319665141587,0.015580240898536067,0.05462547589027089,8
Google,5,10,detector_density,0.15,-1.464234441748152,-1.5618563153108078,-1.3645137137120193,8
Google,5,10,gap_plus_detector_density,0.15,0.027451217799034033,0.013850668657944418,0.0398598984242744,8
Google,5,10,weight_only,0.15,-1.3101970678248125,-1.420761799740751,-1.1926505071888647,8
Google,5,10,cdf_gap_plus_weight,0.2,0.038695144728404185,0.02137129253550692,0.05697037060019605,8
Google,5,10,detector_density,0.2,-2.3885939064354997,-2.561039438617916,-2.213685137219077,8
Google,5,10,gap_plus_detector_density,0.2,0.032548398930881794,0.012106074254492616,0.053249286437320964,8
Google,5,10,weight_only,0.2,-2.0480835741868866,-2.228717724455148,-1.8562303312674593,8
Google,5,10,cdf_gap_plus_weight,0.25,0.035167413806822756,0.0020972768728265674,0.0652223515473116,8
Google,5,10,detector_density,0.25,-3.6255317577253354,-3.9381497267116945,-3.3036882820522404,8
Google,5,10,gap_plus_detector_density,0.25,0.027462740817346898,-0.0005159931738101253,0.052578360468500514,8
Google,5,10,weight_only,0.25,-3.0312039423768997,-3.348215287648828,-2.704362530102422,8
Google,5,10,cdf_gap_plus_weight,0.3,0.07675810356660207,0.04072396072400719,0.11562562880283374,8
Google,5,10,detector_density,0.3,-4.839285795726739,-5.224368011788969,-4.399727983659528,8
Google,5,10,gap_plus_detector_density,0.3,0.06306393271602939,0.03357386871105758,0.09503991749191554,8
Google,5,10,weight_only,0.3,-3.9801758911932525,-4.34883998274616,-3.539484759217496,8
Google,5,10,cdf_gap_plus_weight,0.35,0.0751921695865535,0.04593639365407132,0.10630210860592855,8
Google,5,10,detector_density,0.35,-6.648212900378137,-7.154652551178495,-6.1373079849136385,8
Google,5,10,gap_plus_detector_density,0.35,0.07679336949295545,0.038111941050876674,0.117835086241038,8
Google,5,10,weight_only,0.35,-5.409773162817651,-5.9056028496385125,-4.9087762982672425,8
Google,5,10,cdf_gap_plus_weight,0.4,0.07351511254931986,0.03649005768125568,0.11581525244095858,8
Google,5,10,detector_density,0.4,-8.803624284951717,-9.406907726713042,-8.202061981623135,8
Google,5,10,gap_plus_detector_density,0.4,0.058575311075375947,0.026588998905281734,0.09443933993944575,8
Google,5,10,weight_only,0.4,-7.205273720086598,-7.760618271777662,-6.629901276142252,8
Google,5,10,cdf_gap_plus_weight,0.45,0.08331383681027715,0.03390843168207225,0.12540966520848904,8
Google,5,10,detector_density,0.45,-11.542891760356747,-12.42487480937653,-10.65172373491015,8
Google,5,10,gap_plus_detector_density,0.45,0.07823373575073145,0.03054499903203484,0.12155007238577509,8
Google,5,10,weight_only,0.45,-9.462602983322338,-10.258586240390185,-8.631063071652562,8
Google,5,10,cdf_gap_plus_weight,0.5,0.09783235615307773,0.038898220363563274,0.14799936817210146,8
Google,5,10,detector_density,0.5,-15.00473772772856,-16.352223631416827,-13.588310320297825,8
Google,5,10,gap_plus_detector_density,0.5,0.09457109112008888,0.050833008589514665,0.12937642762465618,8
Google,5,10,weight_only,0.5,-12.290253438371726,-13.518320972496685,-10.998174977290097,8
Google,5,10,cdf_gap_plus_weight,0.55,0.04728522011383285,-0.008117958801453067,0.1060727067172269,8
Google,5,10,detector_density,0.55,-23.461960987888826,-25.73297398934438,-21.170503379788876,8
Google,5,10,gap_plus_detector_density,0.55,0.019892013733427416,-0.04512802780369366,0.09031747333588352,8
Google,5,10,weight_only,0.55,-16.823648859051264,-18.499477254541443,-14.93632180519902,8
Google,5,10,cdf_gap_plus_weight,0.6,0.10007387385618927,-0.011627182783269907,0.20761938968136096,8
Google,5,10,detector_density,0.6,-28.736112309082266,-32.80319713045654,-24.052296712805518,8
Google,5,10,gap_plus_detector_density,0.6,0.08123210054818086,-0.024823797837529415,0.18483742286991733,8
Google,5,10,weight_only,0.6,-20.535564569584718,-23.595549574205613,-16.72540734095984,8
Google,5,10,cdf_gap_plus_weight,0.65,0.054783948692548656,-0.08353638861003199,0.16659806953146084,8
Google,5,10,detector_density,0.65,-36.4499222828021,-43.73603836820917,-28.97244208459153,8
Google,5,10,gap_plus_detector_density,0.65,0.1389102505379035,0.056278452476602014,0.2324027106497571,8
Google,5,10,weight_only,0.65,-25.1415965192112,-30.390065850581998,-19.565970543019606,8
Google,5,10,cdf_gap_plus_weight,0.7,0.20405648139200927,0.08071410267303947,0.30347359961543663,8
Google,5,10,detector_density,0.7,-42.96953396673428,-58.42729700494477,-30.404297178625246,8
Google,5,10,gap_plus_detector_density,0.7,0.17131276395785655,-0.008951644422447558,0.2940574738870074,8
Google,5,10,weight_only,0.7,-30.26986212341215,-41.8620877637427,-20.876583893000703,8
Google,5,10,cdf_gap_plus_weight,0.75,0.22770402996912886,0.10848654883726185,0.3483956846488947,8
Google,5,10,detector_density,0.75,-45.95078457425543,-68.61070971455126,-32.237988562398584,8
Google,5,10,gap_plus_detector_density,0.75,0.2843560965047326,0.18959203851877415,0.3739007668700006,8
Google,5,10,weight_only,0.75,-32.3753838636886,-50.69925922284516,-21.455514823823425,8
Google,5,10,cdf_gap_plus_weight,0.8,0.26106005488433526,0.11812449160062151,0.41538565387878273,8
Google,5,10,detector_density,0.8,-48.15507929809093,-82.91358312176706,-31.6567253386976,8
Google,5,10,gap_plus_detector_density,0.8,0.3873125806284705,0.23290272574858675,0.5667498113904876,8
Google,5,10,weight_only,0.8,-31.909663607085612,-57.35700762093614,-19.98928308003248,8
Google,5,10,cdf_gap_plus_weight,0.85,0.6533816934143684,0.28542796526779995,1.0,8
Google,5,10,detector_density,0.85,-59.65809077471427,-125.36029238060583,-37.375646797707525,8
Google,5,10,gap_plus_detector_density,0.85,0.4918403605435554,0.08681066243932067,0.8346072879794478,8
Google,5,10,weight_only,0.85,-35.391017552592764,-78.01130695081027,-21.18039841860369,8
Google,5,10,cdf_gap_plus_weight,0.9,0.754082774049217,0.508165548098434,1.0,8
Google,5,10,detector_density,0.9,-76.75542199384533,-327.32825958725994,-35.00645873493509,8
Google,5,10,gap_plus_detector_density,0.9,0.7573399558498897,0.5146799116997792,1.0,8
Google,5,10,weight_only,0.9,-42.13249866959375,-184.40853391414035,-18.702447258685112,8


==> source_data/source_manifest.json <==
{
  "figure_google_cultivation_grafting_metadata.json": {
    "sha256": "c89ee65aa8794bc6971bcae3baf9fc9ee70404469c6921a6b9fbb454222c27ac",
    "source": "scripts/make_google_cultivation_grafting_source.py"
  },
  "figure_google_cultivation_grafting_rate.csv": {
    "sha256": "1d48103d1d9970a406bdd1ef7344345ccc2486a9eaab8267c0ee89a4babaa2f4",
    "source": "scripts/make_google_cultivation_grafting_source.py"
  },
  "figure_google_cultivation_grafting_rejection.csv": {
    "sha256": "a150cdc92af176410460ac6fe7e9719dfb5861bfcb9b862a4f61887802d62d0f",
    "source": "scripts/make_google_cultivation_grafting_source.py"
  },
  "figure_google_ten_round_coverage_summary.csv": {
    "sha256": "d47f6ce664258e7c6652565e3240c24ffead70124335eed65f7472198f54f8b6",
    "source": "/pscratch/sd/d/dogskep/QPU_DRIFT_GAP/results/google_short_round_postselection/google_short_round_postselection_summary.csv"
  },
  "figure_ibm_coverage_calibration_summary.csv": {
    "sha256": "52a5eb1f95621cb008c8a37d2d50d8a1fd3b4230ec6ca35a7faa2aa9801f6b80",
    "source": "/pscratch/sd/d/dogskep/QPU_DRIFT_GAP/results/ibm_calibration_dem_coverage_curve_fixed/curve_summary.csv"
  },
  "figure_ibm_coverage_ler_optimized_summary.csv": {
    "sha256": "3ab4cbbb7afea5229aef13774454a4093dd80be06e62f11a19dd1ecebb7a5f6d",
    "source": "/pscratch/sd/d/dogskep/QPU_DRIFT_GAP/results/ibm_training_ler_coverage_curve_fixed/curve_summary.csv"
  },
  "figure_method_lift_comparison.csv": {
    "sha256": "25f18a96c981a8749d70d10841a9a8ef747cbef591a14f43eb0127099e1e5e93",
    "source": "scripts/make_method_lift_comparison.py"
  },
  "figure8_prior_method_comparison.csv": {
    "sha256": "e6cb3d78a0804ede8cd700636a869898cc2ca69b860dc188dd8d9f0f38adbc6f",
    "source": "/pscratch/sd/d/dogskep/QPU_DRIFT_GAP/results/figure8_method_comparison/common_coverage_by_copy.csv"
  }
}


==> source_data/table_ibm_data.csv <==
dataset_id,job_id,distance,logical_state,physical_copies,chronological_test_shots
boston_d5_20260810_x0_corrected,d9t0sintfhrs73dtapug,5,X0,14,28000000
boston_d5_20260810_x1_corrected,d9t0so7pemts73cu94j0,5,X1,14,28000000
boston_d5_20260808_z0,d9r46i8pdb6s73e4dno0,5,Z0,14,28000000
boston_d5_20260808_z1,d9r46kpdsedc73ag5chg,5,Z1,14,28000000
boston_d7_20260811_x0_corrected,d9tolr8u5hac73ag96i0,7,X0,8,16000000
boston_d7_20260811_x1_corrected,d9tom5r43mgs73es1cd0,7,X1,8,16000000
boston_d7_20260911_x0,dai7dofi3e6s738onb80,7,X0,8,16000000
boston_d7_20260911_x1,dai7dovi3e6s738onb90,7,X1,8,16000000
boston_d7_20260911_z0,dai7e7vi3e6s738onbmg,7,Z0,8,16000000
boston_d7_20260911_z1,dai7e89hvn6c73cssfc0,7,Z1,8,16000000
boston_d7_20260729_z0,d9l6gnjjf64c739j3qeg,7,Z0,8,16000000
boston_d7_20260717_z1,d9davnhhtsac739cpjt0,7,Z1,8,16000000
boston_d7_20260720_z1,d9f63p1htsac739f0a1g,7,Z1,8,16000000
boston_d9_20260811_x0_corrected,d9tpj2ou5hac73aga8p0,9,X0,7,14000000
boston_d9_20260811_x1_corrected,d9tpjct35hes73fj10c0,9,X1,7,14000000
boston_d9_20260803_z0,d9oi5vu44aac73f5blu0,9,Z0,7,7000000
boston_d9_20260803_z1,d9oi63bvt76s73cq5gpg,9,Z1,7,7000000
kingston_d9_z1,d99vth8tcv6s73dnroc0,9,Z1,7,7000000

